The Uncanny Valley: Exploring Adversarial Robustness from a Flatness Perspective

Flatness of the loss surface not only correlates positively with generalization, but is also related to adversarial robustness since perturbations of inputs relate non-linearly to perturbations of weights. In this paper, we empirically analyze the relation between adversarial examples and relative flatness with respect to the parameters of one layer. We observe a peculiar property of adversarial examples in the context of relative flatness: during an iterative first-order white-box attack, the flatness of the loss surface measured around the adversarial example first becomes sharper until the label is flipped, but if we keep the attack running, it runs into a flat uncanny valley where the label remains flipped. In extensive experiments, we observe this phenomenon across various model architectures and datasets, even for adversarially trained models. Our results also extend to large language models (LLMs), but due to the discrete nature of the input space and comparatively weak attacks, adversarial examples rarely reach truly flat regions. Most importantly, this phenomenon shows that flatness alone cannot explain adversarial robustness unless we can also guarantee the behavior of the function around the examples. We, therefore theoretically connect relative flatness to adversarial robustness by bounding the third derivative of the loss surface, underlining the need for flatness in combination with a low global Lipschitz constant for a robust model.

==> bib/references.txt <==
abbrev.bib
abbreviations.bib
 These files define venue-macros, such that we can write
  booktitle = KDD17
 and by including either abbrev.bib OR abbreviations.bib these get expanded to either
  booktitle = {KDD} (abbrev.bib)
 or 
  booktitle = {ACM SIGKDD Conference on Knowledge Discovery and Data Mining (KDD'17)} (abbreviations.bib)
 Always use these files, add venues when needed, but make sure to always update *both* files.

bib-jilles.bib
 This is Jilles' standard reference library. Feel free to correct any errors, but do *not* add or remove entries without asking.

bib-paper.bib
 This is the paper-specific reference file. Feel free to add entries. The naming convention is author:<year>:<keyword>, e.g. vreeken:11:krimp. Make sure you use correct abbrev/abbreviation macros for venues.

==> expres/debug-normalized_rfm-for-clean.csv <==
trace-wrn-cifar10,loss-wrn-cifar10,stdtrace-wrn-cifar10,stdloss-wrn-cifar10,trace-resnet-cifar10,loss-resnet-cifar10,stdtrace-resnet-cifar10,stdloss-resnet-cifar10,trace-vgg11_bn-cifar10,loss-vgg11_bn-cifar10,stdtrace-vgg11_bn-cifar10,stdloss-vgg11_bn-cifar10,trace-dense121-cifar10,loss-dense121-cifar10,stdtrace-dense121-cifar10,stdloss-dense121-cifar10,trace-wrn-cifar100,loss-wrn-cifar100,stdtrace-wrn-cifar100,stdloss-wrn-cifar100,trace-resnet-cifar100,loss-resnet-cifar100,stdtrace-resnet-cifar100,stdloss-resnet-cifar100,trace-vgg11_bn-cifar100,loss-vgg11_bn-cifar100,stdtrace-vgg11_bn-cifar100,stdloss-vgg11_bn-cifar100,trace-dense121-cifar100,loss-dense121-cifar100,stdtrace-dense121-cifar100,stdloss-dense121-cifar100,0
0.29778612,0.27266124,0.6144709,1.3504369,0.3398589,0.2858703,0.61561227,1.3445632,0.39808926,0.47319815,0.52354896,1.7841362,0.5187096,0.6649571,0.7488939,2.0479753,0.89589536,1.3112172,1.0,2.7454216,0.8322861,1.2954243,1.0,2.578757,0.9905741,2.142517,1.0,3.740724,1.0,2.164785,1.0,3.1918006,1
1.0,6.2318463,1.0,6.9858317,1.0,5.215117,1.0,6.090753,1.0,4.3597307,1.0,5.431426,1.0,4.0522137,1.0,5.213262,1.0,9.814572,0.99062365,7.638108,1.0,7.4997196,0.99723196,6.289448,1.0,7.8245983,0.98428965,7.205964,0.958398,5.657728,0.8982828,5.0960073,2
0.44089,15.970691,0.66789466,9.0945,0.5474496,12.810743,0.7494511,7.911144,0.61837584,10.716324,0.8982764,7.1792965,0.6534727,9.751485,0.85950994,7.1378675,0.4198733,21.04725,0.7420233,10.312347,0.5163165,15.789905,0.8438652,8.389441,0.5611162,14.629072,0.79428697,9.462011,0.65248346,9.720876,0.78152066,6.1989307,3
0.16783035,23.3885,0.43954504,8.780378,0.22929023,18.589842,0.46456563,7.729696,0.25635055,16.39911,0.5811012,7.70392,0.29062,15.203054,0.5832802,7.5167522,0.14211428,30.425684,0.45067325,11.501252,0.20756419,22.966106,0.56627697,9.581379,0.28669304,20.792654,0.5966388,11.104825,0.36928764,13.438352,0.59544724,6.6768126,4
0.06492335,28.61739,0.31123546,7.813506,0.093852915,22.698923,0.27780053,6.988785,0.09589167,21.181276,0.37536812,8.133132,0.10406222,19.646704,0.32806018,7.2629747,0.04434815,37.82927,0.2385903,12.191411,0.08141988,28.970457,0.33936483,10.341618,0.13858771,26.18788,0.40250945,12.4540825,0.20034613,16.56934,0.41710013,6.870014,5
0.0253914,31.613094,0.21320122,7.0679145,0.040087756,24.895784,0.15074514,6.4250407,0.051877115,23.53374,0.24267095,8.347768,0.05668774,21.4156,0.22854728,7.133353,0.016386285,41.983433,0.13224088,12.624944,0.03675256,32.25873,0.24695046,10.806886,0.07084035,29.0072,0.28276607,13.129833,0.10799478,17.865929,0.2654209,6.982918,6
0.014311318,33.87508,0.16713452,6.4420695,0.020154685,26.61939,0.09354448,5.876109,0.033665404,25.684809,0.32377383,8.573622,0.027114546,22.967657,0.1390442,6.9967604,0.005293133,45.34694,0.051214956,12.970775,0.01535356,35.049046,0.12789172,11.142392,0.040180203,31.545403,0.18897337,13.726197,0.060050033,18.995337,0.16079564,7.063524,7
0.0045393696,35.550114,0.09882388,6.1873107,0.0083563095,27.7604,0.042751793,5.5879498,0.009538698,26.902079,0.046686742,8.650421,0.01685104,23.76969,0.10490097,6.9107475,0.0023751329,47.798252,0.021983232,13.382931,0.005380682,36.8357,0.045376252,11.419717,0.015989233,33.026688,0.06738241,14.029849,0.032127246,19.588772,0.094301574,7.096514,8
0.0055613276,36.711365,0.14465718,5.926563,0.0041014533,28.675238,0.029293016,5.2931967,0.0,28.077541,0.014096214,8.735758,0.0073010633,24.540855,0.051744554,6.8310614,0.0013012823,49.656494,0.019467084,13.591737,0.0018977949,38.366528,0.015444462,11.581605,0.004822227,34.426506,0.009122362,14.3134775,0.015809583,20.155422,0.04450661,7.133319,9
0.0,37.88253,0.0,5.8963995,0.0010292261,29.403662,0.009718098,5.2064667,0.0018046472,28.747591,0.0,8.775057,0.002821452,24.95745,0.01908584,6.779221,0.0,51.40828,0.0,13.973408,0.0006303471,39.55276,0.013810779,11.8331375,0.0,35.29486,0.0,14.479306,0.0052976934,20.488623,0.020388786,7.167504,10
0.0017906019,38.564777,0.08571498,5.809421,0.0,29.941584,0.0,5.0646324,0.0012126316,29.410162,0.04491373,8.791418,0.0,25.380198,0.0,6.7373047,0.00021899723,52.52102,0.027876528,14.077884,0.0,40.436554,0.0,11.909299,0.0006989296,36.110733,0.017184604,14.628734,0.0,20.801105,0.0,7.1841583,11


==> expres/debug-rfm-for-clean.csv <==
trace-wrn-cifar10,loss-wrn-cifar10,stdtrace-wrn-cifar10,stdloss-wrn-cifar10,trace-resnet-cifar10,loss-resnet-cifar10,stdtrace-resnet-cifar10,stdloss-resnet-cifar10,trace-vgg11_bn-cifar10,loss-vgg11_bn-cifar10,stdtrace-vgg11_bn-cifar10,stdloss-vgg11_bn-cifar10,trace-dense121-cifar10,loss-dense121-cifar10,stdtrace-dense121-cifar10,stdloss-dense121-cifar10,trace-wrn-cifar100,loss-wrn-cifar100,stdtrace-wrn-cifar100,stdloss-wrn-cifar100,trace-resnet-cifar100,loss-resnet-cifar100,stdtrace-resnet-cifar100,stdloss-resnet-cifar100,trace-vgg11_bn-cifar100,loss-vgg11_bn-cifar100,stdtrace-vgg11_bn-cifar100,stdloss-vgg11_bn-cifar100,trace-dense121-cifar100,loss-dense121-cifar100,stdtrace-dense121-cifar100,stdloss-dense121-cifar100,0
11.771456,0.27266124,44.957443,1.3504369,13.579631,0.2858703,45.609585,1.3445632,11.5993395,0.47319815,39.00497,1.7841362,57.301163,0.6649571,132.88535,2.0479753,1090.0146,1.3112172,1691.5261,2.7454216,1174.712,1.2954243,1636.5308,2.578757,1342.1215,2.142517,1945.6299,3.740724,3195.615,2.164785,3434.9436,3.1918006,1
39.505054,6.2318463,72.84528,6.9858317,39.70273,5.215117,71.08761,6.090753,28.107388,4.3597307,60.203064,5.431426,109.15811,4.0522137,170.65082,5.213262,1216.17,9.814572,1676.909,7.638108,1410.2767,7.4997196,1632.3115,6.289448,1354.5431,7.8245983,1922.1898,7.205964,3069.1377,5.657728,3163.843,5.0960073,2
17.423275,15.970691,48.82193,9.0945,21.794407,12.810743,54.480705,7.911144,17.640936,10.716324,55.67721,7.1792965,71.821304,9.751485,149.5216,7.1378675,513.1649,21.04725,1289.3583,10.312347,730.9127,15.789905,1398.5378,8.389441,776.1714,14.629072,1638.7012,9.462011,2139.1052,9.720876,2852.6436,6.1989307,3
6.638915,23.3885,32.303913,8.780378,9.204209,18.589842,35.597897,7.729696,7.712003,16.39911,41.565563,7.70392,32.725502,15.203054,107.97762,7.5167522,176.57292,30.425684,835.16364,11.501252,297.2508,22.966106,975.41595,9.581379,414.5299,20.792654,1343.8055,11.104825,1278.1414,13.438352,2356.7134,6.6768126,4
2.574653,28.61739,23.022442,7.813506,3.8446856,22.698923,23.21871,6.988785,3.3112462,21.181276,32.41216,8.133132,12.624714,19.646704,69.59342,7.2629747,58.098637,37.82927,504.541,12.191411,120.07317,28.970457,629.5386,10.341618,219.35318,26.18788,1054.16,12.4540825,764.53015,16.56934,1881.3756,6.870014,5
1.0133574,31.613094,15.930986,7.0679145,1.7170916,24.895784,14.797212,6.4250407,2.1040998,23.53374,26.508242,8.347768,7.520319,21.4156,54.62703,7.133353,24.214085,41.983433,338.74957,12.624944,57.335114,32.25873,488.67334,10.806886,130.07407,29.0072,875.5001,13.129833,483.76624,17.865929,1477.1141,6.982918,6
0.575755,33.87508,12.5986805,6.4420695,0.9283002,26.61939,11.005832,5.876109,1.604624,25.684809,30.116642,8.573622,4.333936,22.967657,41.16608,6.9967604,10.771257,45.34694,212.43576,12.970775,27.278875,35.049046,307.19464,11.142392,89.66939,31.545403,735.5592,13.726197,338.006,18.995337,1198.2627,7.063524,7
0.1898166,35.550114,7.6573257,6.1873107,0.46141505,27.7604,7.6391854,5.5879498,0.94292325,26.902079,17.78858,8.650421,3.228088,23.76969,36.03106,6.9107475,7.2351866,47.798252,166.86552,13.382931,13.27134,36.8357,181.41808,11.419717,57.789944,33.026688,554.14264,14.029849,253.11595,19.588772,1021.04004,7.096514,8
0.23017833,36.711365,10.972748,5.926563,0.29304194,28.675238,6.7471094,5.2931967,0.68131423,28.077541,16.338573,8.735758,2.1991196,24.540855,28.03652,6.8310614,5.9338803,49.656494,162.94302,13.591737,8.379406,38.366528,135.79369,11.581605,43.073795,34.426506,467.2173,14.3134775,203.50746,20.155422,888.3245,7.133319,9
0.010536369,37.88253,0.50874853,5.8963995,0.17146781,29.403662,5.4496427,5.2064667,0.7308086,28.747591,15.71141,8.775057,1.716461,24.95745,23.124763,6.779221,4.3569694,51.40828,132.59518,13.973408,6.599196,39.55276,133.3035,11.8331375,36.71895,35.29486,453.6065,14.479306,171.54951,20.488623,824.04474,7.167504,10
0.081255324,38.564777,6.709073,5.809421,0.13073929,29.941584,4.8055067,5.0646324,0.71457195,29.410162,17.709696,8.791418,1.4124618,25.380198,20.25432,6.7373047,4.622353,52.52102,176.05276,14.077884,5.713834,40.436554,112.25202,11.909299,37.640015,36.110733,479.24634,14.628734,155.44362,20.801105,769.70374,7.1841583,11


==> expres/diff_eps/debug-steps-20-eps_attack_12_wrn_cifar10.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,11.771456,0.27266124,44.957443,1.3504369,16.379395,0.3046361,57.876427,1.4553881,20.95307,0.4052507,68.32423,1.7087357,26.871178,0.47865614,78.83457,1.839728,34.027885,0.3875852,44.63038,0.8046571,38.013092,0.43074545,43.65724,0.82599825,38.123123,0.50076103,39.44241,0.78208655,39.388527,0.580479,36.626293,0.7898807,43.18816,0.63288176,33.05607,0.75640523,1
2,39.505047,6.2318463,72.84528,6.9858317,31.95428,1.5680081,75.39399,3.6318796,34.074463,1.3154467,80.889656,3.325103,39.05854,1.2554944,91.019844,3.1887426,42.979534,0.62778556,48.2553,1.1029023,45.824818,0.6437536,46.877834,1.0755212,43.435825,0.6735285,40.444637,0.962285,43.49192,0.73254114,37.592663,0.92791754,46.51174,0.765658,33.476925,0.8668069,2
3,17.423275,15.970686,48.821934,9.094497,37.298832,4.2956285,77.76564,6.3014216,40.383774,3.0932672,84.78246,5.3136253,46.91742,2.630088,95.93219,4.81485,51.00135,0.9775281,49.514095,1.4589063,52.412594,0.93697625,48.099792,1.369735,48.51195,0.8952204,41.351185,1.1706669,47.280388,0.91834533,38.457897,1.0848534,49.561543,0.92256933,33.81044,0.9921128,3
4,6.638915,23.388489,32.303913,8.780371,30.89596,8.0427,69.0945,8.54167,38.94824,5.6473546,81.97294,7.2392,45.169724,4.605427,93.15572,6.460577,56.833607,1.4602587,50.0391,1.8592361,57.34368,1.3248063,48.95832,1.7047507,52.804863,1.1743294,41.948936,1.4057995,50.56086,1.1430762,38.997585,1.2610855,52.2205,1.1071922,34.130287,1.1328605,4
5,2.5746527,28.617426,23.022442,7.8135247,23.084494,12.147531,59.193394,10.164292,33.217106,8.69719,78.12732,8.839147,39.734512,7.0209312,87.15805,7.9550147,59.08665,2.0870395,50.124905,2.2817552,60.15873,1.8157789,48.855633,2.069201,56.06197,1.5171859,42.94803,1.6628813,53.13812,1.4110556,39.057133,1.455232,54.410145,1.3225158,34.491425,1.2893387,5
6,1.0319413,32.360523,17.117786,6.9257483,15.475639,16.218245,45.957214,11.272416,25.755756,11.953157,67.94862,10.0818815,35.425694,9.698461,84.08235,9.219882,58.18649,2.8524866,50.317688,2.7058728,60.94767,2.4135065,49.32544,2.4477046,57.961224,1.9274808,43.855434,1.9365318,54.96357,1.7259344,39.393116,1.6654335,56.088707,1.5707725,34.794147,1.4615093,6
7,0.40195164,35.301376,11.299752,6.300562,11.48528,20.11787,40.069355,12.020552,20.331274,15.223924,59.40515,11.022116,28.49443,12.506028,74.516335,10.246749,55.46632,3.7388828,51.332634,3.112286,59.81059,3.1158323,49.67276,2.825099,58.395138,2.4059052,44.092262,2.2202349,56.012363,2.0893495,39.980904,1.8881189,57.21322,1.8535441,34.949467,1.6476201,7
8,0.11931597,37.402676,7.246906,5.9888244,8.991092,22.124943,32.85137,12.362523,17.85608,16.590513,55.837357,11.388754,26.528929,13.544716,73.83172,10.595817,54.346127,3.9744325,51.732502,3.2118976,59.31007,3.29731,50.271923,2.9147272,58.363743,2.514018,44.307556,2.2805371,56.286087,2.1673682,40.264977,1.9337025,57.552307,1.9097178,35.124874,1.6841486,8
9,0.15206094,39.123524,10.108356,5.815293,7.0056705,24.085976,28.136597,12.619798,15.91524,17.9136,52.699013,11.708944,23.848116,14.539017,67.826294,10.9047985,53.17642,4.188663,51.99457,3.300188,58.715008,3.4616413,50.809883,2.993494,58.23638,2.6086981,44.48048,2.3321867,56.46065,2.2345977,40.501328,1.9722036,57.802856,1.9570119,35.27699,1.7146738,9
10,0.0028470696,40.532185,0.10876025,5.7608585,5.824551,25.495169,24.854588,12.729651,14.685092,18.835924,51.149155,11.899616,22.081379,15.218778,64.448044,11.09833,52.221706,4.3454757,52.203968,3.36078,58.21836,3.5820148,51.20755,3.0480995,58.126293,2.677339,44.635292,2.3678746,56.601456,2.2833264,40.696434,1.9988472,58.01253,1.9910561,35.403965,1.735729,10
11,0.002856325,41.679256,0.15255952,5.740699,4.900791,26.929306,22.928303,12.806795,13.226322,19.782085,47.274643,12.077255,20.709848,15.914959,62.414455,11.287507,51.187473,4.5073943,52.31854,3.4221542,57.646873,3.706521,51.53425,3.1032794,57.95652,2.7481365,44.775055,2.4040453,56.693787,2.3335032,40.868355,2.0258498,58.184338,2.0259066,35.522297,1.757068,11
12,0.00036974667,42.737408,0.01595684,5.7722793,4.380025,27.95935,21.904161,12.80307,12.180806,20.446224,44.904415,12.176072,20.023188,16.395962,62.361507,11.40574,50.364517,4.625066,52.410145,3.4642174,57.17178,3.7968984,51.755478,3.1409304,57.818333,2.799305,44.901474,2.4289105,56.772064,2.3697968,41.01341,2.0444903,58.328224,2.0509908,35.61077,1.7718897,12
13,0.03275034,43.552734,2.403981,5.7904463,3.9577906,29.02975,21.244852,12.792033,11.271826,21.138111,43.16744,12.275013,19.169329,16.893574,61.202343,11.524722,49.492687,4.747121,52.43227,3.5072312,56.648193,3.890843,51.97705,3.1793606,57.64485,2.8524835,45.01817,2.4543588,56.824276,2.407452,41.150944,2.0636253,58.445732,2.0768864,35.693676,1.7871106,13
14,9.596514e-05,44.376995,0.0034588727,5.8295293,3.519497,29.783247,20.03847,12.734501,10.653589,21.6192,42.278393,12.321689,18.590595,17.235563,60.780163,11.596893,48.817757,4.83351,52.431847,3.5358346,56.250355,3.9573257,52.166233,3.20496,57.50057,2.8898997,45.104156,2.4714258,56.87208,2.4340608,41.26146,2.0765412,58.54251,2.0949938,35.75687,1.7973328,14
15,0.00033264182,44.984272,0.018021818,5.8644323,3.0823224,30.584532,18.48983,12.6812935,10.181622,22.125559,41.870235,12.372735,17.951,17.591288,59.803867,11.671618,48.113117,4.9232197,52.38544,3.5652096,55.821213,4.026445,52.353825,3.2312157,57.33339,2.928867,45.17855,2.4889717,56.894127,2.4617333,41.35629,2.0898392,58.622513,2.1137538,35.81602,1.8078468,15
16,0.00013570982,45.68277,0.006870067,5.9100018,2.8260558,31.139772,17.958563,12.605842,9.842266,22.473833,41.3776,12.391868,17.566486,17.831886,59.45836,11.713774,47.575886,4.9851084,52.34565,3.5841727,55.499596,4.0739813,52.504826,3.2484121,57.1942,2.9554603,45.227512,2.5002816,56.91417,2.4807444,41.420208,2.0986059,58.6882,2.1264513,35.858097,1.814743,16
17,0.0004485733,46.13267,0.032014843,5.937778,2.6220667,31.74679,18.017893,12.541543,9.445405,22.84355,40.536343,12.416375,17.120466,18.083717,58.756702,11.759276,47.02862,5.0494165,52.302525,3.6036634,55.159782,4.123434,52.657143,3.2660995,57.045242,2.98312,45.272926,2.511952,56.922127,2.5005147,41.48551,2.1076496,58.74294,2.1396198,35.897793,1.8218781,17
18,3.731765e-05,46.734528,0.0017218032,5.9920173,2.4501855,32.16384,17.887323,12.467051,9.115624,23.099752,39.676464,12.421475,16.768335,18.25567,58.060947,11.783153,46.608154,5.0932975,52.253845,3.6163712,54.908318,4.1569824,52.78424,3.277618,56.92687,3.001637,45.299255,2.5194807,56.93005,2.513792,41.532875,2.1135826,58.788006,2.1482985,35.918922,1.8264217,18
19,0.00036656644,47.083042,0.03008795,6.015907,2.215074,32.63378,16.843794,12.407923,8.781503,23.376673,38.855465,12.432855,16.396366,18.43676,57.495407,11.810213,46.167057,5.1389256,52.183525,3.629518,54.641163,4.191835,52.895634,3.289508,56.802494,3.0208743,45.32723,2.5272217,56.927906,2.5275674,41.574978,2.1196854,58.82485,2.1572628,35.937733,1.831116,19
20,3.4622666e-05,47.60231,0.0015811152,6.0746765,2.0400417,32.961475,16.278032,12.341264,8.545118,23.574446,38.24191,12.430736,16.146498,18.566204,57.27031,11.824373,45.82192,5.1715837,52.11779,3.6388717,54.439636,4.2165203,52.991905,3.2978714,56.700455,3.0342572,45.349552,2.5325265,56.931732,2.5372105,41.611427,2.1239414,58.852882,2.1634421,35.952816,1.8343196,20
21,3.418935e-05,47.880764,0.0013262202,6.086302,1.9019632,33.322323,15.815745,12.293112,8.310617,23.779985,37.51032,12.436699,15.838059,18.69801,56.644382,11.844304,45.47769,5.2028337,52.0438,3.6479065,54.23755,4.24005,53.07335,3.3059278,56.60691,3.0468793,45.370926,2.5375266,56.922363,2.5463192,41.631203,2.1279588,58.875324,2.169244,35.964634,1.8373209,21


==> expres/diff_eps/debug-steps-20-eps_attack_12_wrn_cifar100.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,1090.0146,1.3112172,1691.5261,2.7454216,1668.0474,1.6366571,2286.314,3.0548005,1566.0216,1.4476008,1418.6223,2.135937,1208.0012,1.461769,867.18286,1.7657558,2496.3535,1.7816594,2401.0532,2.646356,1054.2439,1.7110877,611.2228,1.7080771,986.6595,1.7874413,536.06885,1.6237272,895.434,1.9306926,465.5725,1.6054986,865.7597,2.0537007,444.60287,1.5842818,1
2,1216.17,9.814572,1676.909,7.638108,1716.7878,4.2384,2128.2478,5.174537,1738.5934,2.4194164,1373.1112,2.8292515,1327.7699,2.0526767,829.8474,2.1273313,2625.9165,2.6882963,2312.3564,3.2911747,1107.116,2.1025593,590.7124,1.9059359,1027.4827,2.1037483,525.26514,1.7661258,921.5,2.2071786,457.02155,1.7148656,885.9274,2.2984593,439.625,1.6710553,2
3,513.1649,21.04725,1289.3583,10.312347,1302.8145,7.947974,1894.4482,7.1333623,1718.8462,3.7074528,1332.8486,3.5283225,1390.6439,2.783607,802.4401,2.4904006,2572.84,3.808395,2233.894,3.9337971,1140.2747,2.5505424,573.741,2.1047356,1058.775,2.4544919,515.71814,1.9060732,941.8133,2.5076978,449.25922,1.821472,902.5596,2.5613708,435.0312,1.7549316,3
4,176.57292,30.425684,835.16364,11.501252,850.7131,12.164622,1588.8387,8.711383,1582.6556,5.248514,1332.2731,4.181547,1390.4368,3.6458864,796.6501,2.841494,2403.2124,5.1056557,2179.013,4.537989,1154.8008,3.0522933,565.3412,2.3017988,1080.4249,2.8387587,508.03146,2.0418277,956.7229,2.8318727,443.3582,1.9249943,915.5693,2.842558,430.92102,1.835783,4
5,58.098637,37.82927,504.541,12.191411,540.10077,16.479342,1324.8145,9.986594,1389.8956,6.9617586,1332.228,4.7677665,1346.3632,4.615914,815.664,3.1743011,2154.0552,6.5403523,2143.8892,5.0821323,1152.5486,3.602659,566.1163,2.493926,1093.3221,3.2547162,501.57333,2.1721952,966.8292,3.1787245,439.83646,2.0249617,925.3926,3.141473,427.44696,1.9136462,5
6,24.697247,43.622402,339.19705,12.705485,349.35626,20.71963,1111.1039,11.043022,1185.7708,8.775116,1318.2218,5.293195,1279.5828,5.667388,852.3375,3.4863455,1881.5035,8.070209,2088.2605,5.564268,1136.6543,4.1951075,573.2767,2.6787417,1099.1947,3.6995227,499.98865,2.2966092,972.7473,3.5468366,438.88663,2.121166,932.7085,3.457074,425.33612,1.9886287,6
7,10.229289,48.56014,218.73808,13.265393,222.93117,24.792877,896.6003,11.927846,996.2963,10.637062,1268.1364,5.7743893,1197.4489,6.775841,880.36957,3.7773325,1602.4362,9.656833,1991.1605,5.9907637,1112.0044,4.8219132,585.7513,2.8562183,1099.43,4.169578,504.43988,2.4150996,975.1883,3.934541,441.39355,2.2139897,938.1186,3.7881777,425.14734,2.0607986,7
8,6.677142,52.02429,192.30222,13.732055,164.74852,26.643341,779.2881,12.379015,883.1116,11.222724,1219.2181,5.9460316,1147.4088,7.065458,884.95856,3.8674302,1454.3328,10.068422,1918.0228,6.1050615,1095.8982,4.943956,590.93787,2.8961873,1095.0986,4.247361,506.6863,2.4376142,973.0468,3.9939597,442.6665,2.230595,938.0023,3.8343914,425.20203,2.072355,8
9,5.3216777,55.020813,167.09041,14.155591,128.27325,28.404884,683.51227,12.79402,789.39624,11.770613,1172.5696,6.1079736,1101.0424,7.3298726,887.11145,3.9520054,1330.3145,10.435216,1848.306,6.2067227,1079.8447,5.0475225,595.24475,2.931351,1090.3234,4.3097277,508.60623,2.4563308,970.3953,4.0401063,443.74243,2.2441063,937.302,3.868841,425.11267,2.0813904,9
10,4.3564873,57.441025,162.78314,14.546716,99.31981,29.588257,581.38684,13.036061,717.95703,12.162162,1131.6538,6.217793,1061.7736,7.523654,886.77136,4.012845,1235.3416,10.6868515,1790.8173,6.2731366,1066.17,5.121998,598.462,2.9563797,1086.0781,4.3537526,510.1948,2.4693916,967.9467,4.072468,444.62372,2.2536087,936.6086,3.892733,425.11237,2.0876071,10
11,8.06963,59.50879,333.82162,14.8321905,75.63001,30.7911,489.4425,13.281785,657.3627,12.562601,1093.888,6.3301387,1023.5298,7.7248397,884.42694,4.075979,1152.5042,10.941525,1742.4666,6.339162,1052.2325,5.1987805,601.474,2.982098,1081.5752,4.398788,511.6211,2.4826488,965.2553,4.105432,445.53455,2.2632425,935.708,3.9169354,425.06247,2.093876,11
12,4.1836753,61.35629,186.80151,15.180352,62.58975,31.599031,438.59738,13.427997,611.0024,12.848855,1061.678,6.405986,991.2756,7.873539,881.64874,4.121254,1089.7859,11.117341,1703.6656,6.3818707,1040.5165,5.254559,603.6171,3.000375,1077.7593,4.430985,512.7285,2.4919362,962.9557,4.1288056,446.24628,2.2699997,934.9368,3.9340048,425.07965,2.0982172,12
13,4.747437,62.846367,204.13327,15.364992,59.727123,32.44999,447.0929,13.598108,570.83954,13.143902,1034.8563,6.484212,960.2678,8.029065,879.03876,4.1689143,1033.6191,11.297584,1666.279,6.425148,1028.7955,5.312663,605.62006,3.01936,1073.7509,4.46433,513.7789,2.501501,960.488,4.1529474,447.0016,2.27698,933.9916,3.9515028,425.03232,2.102672,13
14,3.1491618,64.33313,133.08167,15.682739,54.460087,33.00784,420.77853,13.691887,539.1777,13.351656,1009.64764,6.5351543,934.862,8.142467,876.11346,4.202284,991.7233,11.420105,1635.916,6.452522,1019.2155,5.354085,607.0144,3.0325131,1070.3837,4.4878116,514.5691,2.5080926,958.4568,4.169789,447.57507,2.2817776,933.2618,3.963643,425.08652,2.1057107,14
15,2.8915126,65.43876,115.97028,15.831728,48.378796,33.61806,370.16083,13.809784,511.2511,13.566827,986.9512,6.588343,910.5688,8.261181,872.8198,4.2375646,952.8212,11.546499,1606.985,6.480477,1009.526,5.397448,608.3206,3.0462193,1066.9457,4.5123224,515.464,2.5149336,956.2905,4.1872888,448.18475,2.2867625,932.4207,3.9761536,425.0828,2.1088636,15
16,2.8745787,66.698715,123.72839,16.086592,44.513508,34.004654,357.41153,13.872433,488.732,13.715975,967.7162,6.6224575,891.0361,8.346004,869.3788,4.261761,922.6328,11.63089,1581.2303,6.4977193,1001.8463,5.4275894,609.21857,3.0554821,1064.1393,4.529134,516.05896,2.5194702,954.5653,4.199168,448.63098,2.2901342,931.7704,3.9846478,425.1047,2.1109679,16
17,3.2511888,67.53732,166.61551,16.194796,43.75914,34.449986,359.89578,13.96135,468.7686,13.870991,951.11694,6.658088,872.2471,8.434961,865.68555,4.2874146,893.7819,11.718169,1556.1678,6.51542,994.0185,5.4592094,610.0538,3.0651934,1061.266,4.5467215,516.7655,2.5241802,952.7645,4.2115717,449.0826,2.293651,931.0566,3.993402,425.10898,2.113156,17
18,2.85002,68.62943,148.34242,16.441109,41.671783,34.72346,364.17303,14.005713,452.21005,13.977864,935.8837,6.6810575,857.1046,8.497715,862.13184,4.3050065,872.4513,11.775911,1537.0225,6.5262737,987.9273,5.4808044,610.56757,3.07168,1058.9926,4.5585237,517.18195,2.527267,951.3374,4.219775,449.4167,2.2959864,930.5285,3.9991848,425.13144,2.1145875,18
19,1.9770263,69.26035,143.82634,16.527142,40.70794,35.062214,357.8697,14.075427,437.40106,14.089496,921.16876,6.705615,842.4266,8.563622,858.7219,4.3236017,851.618,11.83579,1516.5544,6.537338,981.7076,5.503366,611.0733,3.0784638,1056.6968,4.570841,517.7068,2.5304806,949.8664,4.228372,449.7547,2.2984016,929.9234,4.005173,425.10806,2.1160748,19
20,2.2040524,70.26485,189.56865,16.742325,37.518097,35.266865,316.90076,14.110256,425.0401,14.169686,907.9791,6.7225165,830.37714,8.611654,855.5492,4.3371654,834.8575,11.877785,1498.812,6.544798,976.8492,5.5192966,611.397,3.0831723,1054.8533,4.5792875,517.9991,2.532645,948.6912,4.234238,449.999,2.3000786,929.5114,4.00927,425.12967,2.1170995,20
21,0.528687,70.72937,19.287067,16.79296,37.464024,35.530567,323.30792,14.169401,414.721,14.247959,896.9694,6.7398677,819.1472,8.657698,852.5841,4.3501654,819.13684,11.918436,1480.6768,6.552122,972.0978,5.5343404,611.6258,3.087598,1053.0813,4.587194,518.35406,2.534675,947.5489,4.239726,450.2117,2.3016386,929.0491,4.0129933,425.10797,2.1180487,21


==> expres/diff_eps/debug-steps-50-eps_attack_24_wrn_cifar10.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,11.771456,0.27266124,44.957443,1.3504369,16.379395,0.3046361,57.876427,1.4553881,20.95307,0.4052507,68.32423,1.7087357,26.871178,0.47865614,78.83457,1.839728,34.027885,0.3875852,44.63038,0.8046571,38.013092,0.43074545,43.65724,0.82599825,38.123123,0.50076103,39.44241,0.78208655,39.388527,0.580479,36.626293,0.7898807,43.18816,0.63288176,33.05607,0.75640523,1
2,39.50504,6.231847,72.84528,6.9858317,31.95428,1.5680081,75.39399,3.6318796,34.074463,1.3154467,80.889656,3.325103,39.05854,1.2554944,91.019844,3.1887426,42.979534,0.62778556,48.2553,1.1029023,45.824818,0.6437536,46.877834,1.0755212,43.435825,0.6735285,40.444637,0.962285,43.49192,0.73254114,37.592663,0.92791754,46.51174,0.765658,33.476925,0.8668069,2
3,17.423275,15.970688,48.821934,9.094498,37.298832,4.2956285,77.76564,6.301422,40.383774,3.0932672,84.78246,5.3136253,46.91742,2.630088,95.93219,4.81485,51.001354,0.9775281,49.514095,1.4589063,52.412594,0.93697625,48.099792,1.369735,48.51195,0.8952204,41.351185,1.1706669,47.280388,0.91834533,38.457897,1.0848534,49.561543,0.92256933,33.81044,0.9921128,3
4,6.638915,23.38849,32.303913,8.780371,30.89596,8.0427,69.0945,8.541671,38.94824,5.6473546,81.97294,7.2392,45.169724,4.605427,93.15572,6.460577,56.8336,1.4602587,50.039104,1.8592361,57.34368,1.3248063,48.95832,1.7047507,52.804863,1.1743294,41.948936,1.4057995,50.560852,1.1430763,38.99757,1.2610855,52.2205,1.1071922,34.130287,1.1328605,4
5,2.5746527,28.617374,23.022442,7.8134956,23.084496,12.147532,59.193394,10.164293,33.217106,8.69719,78.12732,8.839147,39.734512,7.0209312,87.15805,7.9550147,59.086655,2.0870395,50.12491,2.2817552,60.15873,1.8157789,48.855633,2.069201,56.06197,1.5171859,42.94803,1.6628813,53.138157,1.4110558,39.05719,1.455232,54.410145,1.3225158,34.491425,1.2893387,5
6,1.0319413,32.360424,17.117786,6.925707,15.475639,16.218243,45.957214,11.27241,25.755756,11.953157,67.94862,10.0818815,35.425694,9.698461,84.08235,9.219882,58.18649,2.8524864,50.317703,2.7058725,60.94767,2.4135065,49.32544,2.4477046,57.961224,1.9274808,43.855434,1.9365318,54.96355,1.7259347,39.3931,1.6654336,56.0887,1.5707725,34.794147,1.4615093,6
7,0.40195164,35.30144,11.299752,6.300577,11.48528,20.11786,40.069355,12.020541,20.331274,15.223924,59.40515,11.022116,28.49443,12.506028,74.516335,10.246749,55.46637,3.7388823,51.332752,3.1122866,59.81059,3.1158323,49.67276,2.825099,58.395138,2.4059052,44.092262,2.2202349,56.012375,2.08935,39.980896,1.8881191,57.21322,1.8535441,34.94947,1.6476201,7
8,0.089527704,37.68769,5.483409,5.9530306,7.282047,23.81932,28.211454,12.496069,15.533791,18.421568,52.16309,11.71385,22.599123,15.334068,66.07282,11.067374,51.288887,4.7253036,51.184647,3.4875777,57.30537,3.9144344,50.808407,3.190879,57.615486,2.9499757,44.121647,2.5075073,56.28448,2.5018036,40.395393,2.1187484,57.77762,2.1718097,35.117317,1.8444,8
9,0.17503497,39.68165,10.983174,5.7791324,5.0117135,27.3027,23.076277,12.771474,11.303689,21.508339,43.285187,12.210503,17.325762,18.128506,58.05036,11.718888,46.64479,5.7882915,50.807617,3.826906,53.63906,4.7959123,50.40738,3.5360162,55.953156,3.5548973,44.49371,2.7915561,55.835064,2.9628432,40.67625,2.353005,57.772617,2.5260315,35.132614,2.0486033,9
10,0.004866124,41.41953,0.25954306,5.721228,3.4094708,30.569384,18.294022,12.886872,7.957649,24.463198,34.5491,12.560129,13.012759,20.851358,49.499893,12.234851,42.31706,6.9061007,50.87457,4.1318645,49.76904,5.745324,50.390198,3.857673,53.55378,4.215281,44.669476,3.0670414,54.878345,3.4703434,41.04287,2.5879052,57.29296,2.916247,34.932697,2.2572737,10
11,0.10015619,42.939472,9.691,5.727674,2.2957993,33.621437,13.939204,12.8713045,6.20509,27.274694,30.78534,12.808755,9.787395,23.486471,41.20224,12.646116,38.403103,8.05983,50.738934,4.404986,46.26783,6.7466626,50.949646,4.155416,50.957413,4.9231796,45.06218,3.3315554,53.611458,4.020213,41.857594,2.8200183,56.49569,3.341587,34.919693,2.4674206,11
12,0.0043890025,44.29245,0.42676762,5.7497435,1.6677886,36.466827,12.1307535,12.76279,4.6166687,29.945269,25.735176,12.97809,7.7875924,26.024582,36.85295,12.978066,34.86626,9.2344675,50.225227,4.6509,42.98587,7.7854624,50.997425,4.4313974,48.511024,5.671117,46.1267,3.5831366,52.043427,4.6075997,42.320866,3.0462425,55.55195,3.7992914,35.248035,2.6766317,12
13,0.0006514501,45.508717,0.026825853,5.81453,1.107618,39.113235,9.24842,12.587168,3.2770267,32.480034,20.833084,13.084327,6.0239224,28.4675,31.931181,13.246153,31.889616,10.418078,49.67503,4.874816,40.380833,8.84991,51.902542,4.6887636,46.08276,6.4514375,46.42169,3.821208,50.456867,5.227293,42.783478,3.2662163,54.62965,4.2865205,36.08197,2.8826232,13
14,0.00021985301,46.58701,0.013098097,5.864938,0.76783264,41.060154,7.386936,12.454082,2.609129,34.15925,18.123087,13.170907,5.217594,29.968996,29.742933,13.428253,30.252977,10.9840145,49.706738,4.984165,39.008217,9.348848,52.532883,4.8041034,44.922943,6.788479,46.65861,3.9194608,49.84335,5.488093,43.299774,3.354533,54.42444,4.482505,36.674248,2.9627028,14
15,7.617451e-05,47.562607,0.0036317436,5.934103,0.5354783,42.865303,5.7193456,12.287478,2.090595,35.738422,15.945551,13.223283,4.29775,31.389063,26.63738,13.579784,28.760025,11.511693,49.765697,5.0843496,37.74299,9.814434,53.0343,4.9080024,43.847622,7.1000037,46.84211,4.0078115,49.261635,5.7285943,43.76671,3.4340143,54.20049,4.6617746,37.20661,3.0344067,15
16,2.7690518e-05,48.451584,0.0014620611,5.9868464,0.3890617,44.375988,4.786793,12.122643,1.6974981,37.04846,13.284662,13.243385,3.5783632,32.556023,23.200891,13.683398,27.39161,11.961196,49.470142,5.1654444,36.59513,10.212201,53.38289,4.992176,42.91454,7.3671584,47.063316,4.079564,48.74107,5.9359355,44.196014,3.4993668,53.983032,4.816786,37.689342,3.0935574,16
17,0.00024185004,49.26842,0.022619126,6.0669,0.29846776,45.805923,4.2362623,11.938638,1.4566567,38.320786,12.701078,13.242754,3.0616708,33.703945,20.286322,13.771988,26.097998,12.4114685,49.166286,5.245333,35.486115,10.612948,53.628757,5.074815,41.992996,7.637824,47.300293,4.1508374,48.20148,6.1466665,44.621643,3.5644798,53.731476,4.9746275,38.17216,3.15252,17
18,1.2909132e-05,50.014572,0.00061983615,6.108381,0.24828525,47.025524,4.1637006,11.775947,1.2663506,39.398605,11.813286,13.226827,2.756279,34.668964,19.147047,13.83285,24.967182,12.799787,48.833965,5.310936,34.49942,10.959618,53.7982,5.142365,41.164417,7.872907,47.51472,4.209743,47.700283,6.33076,44.988106,3.6188557,53.498413,5.1129694,38.627865,3.2019255,18
19,6.368933e-06,50.701008,0.00030387365,6.186551,0.21437597,48.192482,4.5258884,11.607243,1.098211,40.45185,11.325369,13.197387,2.5773892,35.624153,20.150578,13.883072,23.888245,13.189948,48.457916,5.3760047,33.546143,11.309555,53.81791,5.209063,40.348217,8.111676,47.725624,4.2687025,47.178993,6.518237,45.32593,3.6735675,53.249,5.254026,39.108307,3.2515578,19
20,5.143951e-06,51.335724,0.0003138528,6.21814,0.18459417,49.1948,4.927482,11.463713,0.97742003,41.349174,11.055087,13.162545,2.4721117,36.435104,20.254608,13.914544,22.893305,13.526281,47.992775,5.429305,32.6554,11.611951,53.72238,5.263748,39.595665,8.31899,47.90365,4.3171663,46.68158,6.6819744,45.606632,3.7192733,53.022514,5.377434,39.53941,3.2931027,20
21,2.10022e-06,51.917225,7.997073e-05,6.2866974,0.16285728,50.15603,5.0451965,11.317792,0.8876793,42.232056,10.926659,13.118643,2.3407323,37.24222,19.95891,13.9398,21.932703,13.864466,47.502422,5.482705,31.793503,11.917254,53.68561,5.3183804,38.85652,8.529628,48.10154,4.365779,46.160076,6.8487053,45.858093,3.7653518,52.780605,5.5032873,39.977085,3.3349915,21
22,1.880338e-06,52.465942,9.676249e-05,6.325333,0.1445401,50.985073,4.6899934,11.198261,0.81846994,42.98648,10.878851,13.074575,2.2092314,37.927185,19.517477,13.951439,21.045795,14.155389,46.9624,5.526298,31.010979,12.180312,53.63603,5.3630967,38.16881,8.711858,48.23013,4.4057527,45.666252,6.9936233,46.05803,3.8035674,52.553814,5.6129446,40.344994,3.3699617,22
23,1.0228639e-06,52.972775,3.9241364e-05,6.393566,0.12580231,51.778435,4.0886497,11.073878,0.75307983,43.730957,10.605539,13.024062,1.9991069,38.610626,18.023155,13.957896,20.193832,14.447851,46.408947,5.5702496,30.260363,12.446091,53.542767,5.4079714,37.485195,8.896891,48.28103,4.445864,45.15906,7.1411576,46.257,3.8422232,52.313824,5.7247276,40.697346,3.4053802,23
24,9.344512e-07,53.457607,3.1264488e-05,6.417522,0.09565761,52.47105,3.1805189,10.98343,0.7129673,44.36783,10.931644,12.97949,1.7985176,39.190937,16.243286,13.956321,19.44833,14.697981,45.901787,5.6063166,29.550379,12.673832,53.306015,5.444634,36.855106,9.056173,48.298294,4.478792,44.690865,7.2686853,46.4122,3.874184,52.082027,5.8214674,40.988853,3.4348311,24
25,8.272335e-07,53.883507,5.530343e-05,6.4843836,0.073561125,53.131382,2.5421898,10.882433,0.5988863,44.99722,9.109295,12.926773,1.6080482,39.77282,14.50743,13.952686,18.734035,14.9495325,45.37273,5.642588,28.857653,12.903715,53.004604,5.481695,36.241924,9.217789,48.329433,4.512081,44.21619,7.3983984,46.564648,3.906611,51.841454,5.920044,41.27302,3.4648318,25
26,2.1327885e-06,54.328663,0.00012366526,6.5086102,0.058154035,53.719276,2.0892317,10.814988,0.4980321,45.53794,8.059225,12.880556,1.4463106,40.26522,13.314427,13.942797,18.10361,15.164016,44.824623,5.6726217,28.216297,13.099951,52.74679,5.511934,35.678207,9.35619,48.353775,4.539333,43.77744,7.509872,46.675762,3.9332726,51.602757,6.0049024,41.50754,3.4897797,26
27,2.8946894e-07,54.70749,1.335938e-05,6.5646334,0.044942982,54.275036,1.7051119,10.739125,0.43597236,46.072636,7.3524227,12.827689,1.323446,40.762054,12.939361,13.931936,17.509491,15.379455,44.263317,5.7030845,27.605421,13.2979355,52.55231,5.5426335,35.143524,9.496418,48.415283,4.5667205,43.335045,7.623151,46.782074,3.9603488,51.358868,6.0911913,41.746983,3.5151746,27
28,1.1895971e-06,55.106186,8.310611e-05,6.585515,0.0363177,54.774914,1.4933617,10.69509,0.38239855,46.534706,6.6384673,12.786458,1.2445797,41.182358,13.389671,13.917748,16.995642,15.5627575,43.815357,5.7278614,27.05061,13.466354,52.376205,5.567875,34.64615,9.61584,48.457985,4.5890107,42.93017,7.719867,46.856937,3.9826617,51.131195,6.165141,41.949303,3.5363438,28
29,4.2663436e-07,55.452324,3.060564e-05,6.6427274,0.031466253,55.246445,1.4015816,10.637045,0.34006536,46.991543,6.179154,12.737525,1.1467757,41.609055,12.677069,13.903534,16.522415,15.747146,43.46122,5.7530193,26.515448,13.636271,52.14722,5.593404,34.16875,9.736946,48.498745,4.611543,42.528233,7.8180547,46.94481,4.0053897,50.8979,6.240456,42.160427,3.557879,29
30,9.704148e-07,55.804688,7.613314e-05,6.6636114,0.029218933,55.676464,1.3886551,10.608903,0.31125885,47.387184,5.8787127,12.700323,1.0420027,41.968483,11.354357,13.887993,16.10104,15.903781,43.135914,5.7738595,26.0346,13.780411,51.965515,5.614384,33.71029,9.839696,48.47153,4.6299777,42.170048,7.9017673,47.010895,4.0242157,50.68474,6.3045526,42.339314,3.575719,30
31,1.16859795e-07,56.10356,2.3880175e-06,6.709443,0.027150104,56.080944,1.3696705,10.564512,0.2883952,47.78174,5.670136,12.656595,0.967201,42.33535,10.735084,13.87288,15.705294,16.061657,42.823956,5.795041,25.560436,13.925737,51.69413,5.6357794,33.269436,9.9439125,48.424255,4.648616,41.814686,7.986775,47.078087,4.0434175,50.46789,6.3697615,42.524357,3.5939252,31
32,1.0875871e-06,56.427505,9.2682225e-05,6.7304425,0.026312396,56.453045,1.4279804,10.547539,0.2691882,48.12541,5.4729185,12.622936,0.9166927,42.645645,10.442623,13.857758,15.32462,16.196129,42.39719,5.812797,25.144579,14.049372,51.522617,5.653516,32.83768,10.032253,48.30873,4.664042,41.49555,8.059136,47.14322,4.0594893,50.270977,6.4251924,42.67782,3.6092148,32
33,7.1451346e-08,56.709656,1.4876605e-06,6.77582,0.02481966,56.804424,1.439761,10.514865,0.25432393,48.466805,5.3538227,12.583738,0.8811,42.9628,10.270389,13.8432455,14.960564,16.331474,42.01171,5.8308206,24.729418,14.174147,51.26909,5.671596,32.420574,10.121894,48.195015,4.6797185,41.17208,8.132594,47.192295,4.075929,50.07278,6.4815273,42.827503,3.6248846,33
34,4.237598e-07,57.0059,3.6131336e-05,6.797307,0.024243757,57.131245,1.4864528,10.510073,0.23658423,48.765842,5.143152,12.5548315,0.8524776,43.231552,10.146375,13.8289585,14.627854,16.44721,41.6024,5.8460126,24.373245,14.280411,51.16276,5.6867886,32.036053,10.198062,48.086926,4.6928315,40.88067,8.195263,47.234715,4.089712,49.887108,6.5294642,42.94,3.6381352,34
35,7.781906e-08,57.247036,2.202303e-06,6.8368473,0.02251763,57.43718,1.4442643,10.484704,0.22523408,49.065292,5.0117126,12.520449,0.8305687,43.506874,10.053317,13.816182,14.301418,16.563904,41.17555,5.8616333,24.014097,14.387827,50.957085,5.7021756,31.67162,10.275328,47.964523,4.7060905,40.59046,8.25888,47.256783,4.103865,49.698956,6.578191,43.05456,3.6517367,35
36,7.532986e-07,57.525414,6.4627755e-05,6.8591323,0.021535078,57.72867,1.4105924,10.486441,0.20649588,49.326923,4.8236413,12.493742,0.8132348,43.742928,9.99072,13.803565,13.996322,16.6644,40.702522,5.8750668,23.698444,14.480275,50.81289,5.715567,31.323978,10.341527,47.817944,4.7173643,40.31943,8.313494,47.275684,4.115994,49.528072,6.6199193,43.143967,3.663375,36
37,1.4651228e-07,57.744373,6.50597e-06,6.8821683,0.019305838,58.0007,1.2936512,10.469143,0.2024887,49.59062,4.8984575,12.464592,0.79252654,43.98507,9.884277,13.791959,13.705379,16.766066,40.294144,5.88877,23.395433,14.573811,50.60409,5.729216,30.987982,10.408701,47.660515,4.7289248,40.051785,8.369092,47.291668,4.128479,49.353275,6.662409,43.23481,3.6753707,37
38,4.247448e-07,58.0134,3.8464437e-05,6.9129243,0.017279865,58.26249,1.1537712,10.474647,0.18762068,49.823517,4.8032947,12.440168,0.77704626,44.194126,9.87833,13.778709,13.448392,16.855143,39.92604,5.9008226,23.11739,14.6558075,50.508137,5.741185,30.667965,10.4674835,47.514843,4.7389092,39.811543,8.41782,47.308086,4.1393323,49.19997,6.6994452,43.307007,3.685904,38
39,1.3674138e-07,58.210155,7.5094263e-06,6.93284,0.015226919,58.50337,1.028008,10.461604,0.19010623,50.05774,4.993067,12.414521,0.75962305,44.407703,9.873208,13.768382,13.18889,16.94334,39.506893,5.9129405,22.857927,14.736997,50.38688,5.7531686,30.365366,10.525636,47.371304,4.7488956,39.563667,8.466051,47.305782,4.1501665,49.043415,6.7360506,43.380905,3.6963391,39
40,3.8532576e-07,58.46257,3.350798e-05,6.9626765,0.013197481,58.739876,0.87531507,10.470477,0.18288945,50.265537,5.065248,12.393366,0.7473624,44.59396,9.974057,13.757202,12.959456,17.023008,39.124302,5.9237623,22.629143,14.810016,50.344257,5.763846,30.068375,10.578431,47.222885,4.7578173,39.337635,8.509965,47.315758,4.160003,48.90389,6.7694016,43.453125,3.705887,40
41,5.1364122e-08,58.634113,1.4662926e-06,6.983609,0.011210658,58.955,0.7393804,10.460671,0.19304097,50.47536,5.498631,12.370805,0.7262582,44.78399,9.792632,13.748548,12.723363,17.10159,38.73641,5.934528,22.401577,14.882431,50.234707,5.7745657,29.782553,10.630403,47.088383,4.766653,39.107327,8.553192,47.299446,4.1696744,48.759953,6.8022447,43.512817,3.7153716,41
42,1.009059e-07,58.87227,7.6181304e-06,7.003402,0.009690316,59.169056,0.6240313,10.474528,0.17636444,50.661366,5.163396,12.352319,0.695206,44.95186,9.478825,13.738668,12.515384,17.173212,38.399582,5.9443903,22.191427,14.948244,50.14593,5.7841845,29.518925,10.677974,46.976196,4.774644,38.901314,8.592942,47.308228,4.178503,48.630306,6.8324986,43.56861,3.724091,42
43,4.5478107e-08,59.03132,1.1153274e-06,7.0275936,0.0079949135,59.3629,0.5047019,10.465019,0.17204183,50.851604,5.1199584,12.332264,0.6778156,45.12207,9.422805,13.729206,12.293665,17.24373,38.048187,5.9540925,21.951824,15.012994,49.87467,5.7937717,29.245922,10.724568,46.82552,4.7824917,38.691883,8.631885,47.290226,4.187185,48.494946,6.8621235,43.621773,3.7326303,43
44,3.615871e-08,59.249405,1.0889635e-06,7.0483327,0.006620493,59.558388,0.4031618,10.480148,0.16034104,51.02041,4.980074,12.316523,0.6601842,45.272465,9.368213,13.721328,12.099634,17.308409,37.787308,5.962786,21.72199,15.072315,49.604107,5.802462,29.002388,10.767597,46.709694,4.789658,38.50065,8.667862,47.290855,4.195147,48.377872,6.889582,43.669266,3.740471,44
45,4.1431694e-08,59.401382,1.1857702e-06,7.068449,0.005502009,59.73445,0.32637233,10.475385,0.15446725,51.192043,4.9492154,12.299446,0.65224624,45.42662,9.4116335,13.713705,11.9089775,17.371943,37.51007,5.9715066,21.479244,15.130586,49.262604,5.8110404,28.756365,10.809377,46.584293,4.7965035,38.30347,8.703013,47.268654,4.202923,48.249474,6.916345,43.70384,3.7481303,45
46,2.985905e-08,59.605614,9.288889e-07,7.0835476,0.004645376,59.91314,0.26815152,10.493796,0.14970778,51.34511,4.921951,12.287098,0.64089274,45.562275,9.416392,13.705654,11.72999,17.43048,37.242558,5.9794703,21.250664,15.184319,49.00243,5.818957,28.525972,10.848241,46.460224,4.802831,38.128483,8.735691,47.266735,4.210095,48.13402,6.941275,43.73454,3.7551913,46
47,3.511706e-08,59.7444,1.1931196e-06,7.109856,0.0037640522,60.071754,0.21036167,10.489328,0.15440203,51.499004,5.041044,12.272374,0.6365198,45.702465,9.489607,13.700046,11.572185,17.487724,37.087967,5.987439,21.0356,15.236854,48.784184,5.826694,28.302313,10.886015,46.34678,4.8090067,37.952564,8.767486,47.249077,4.2170615,48.01569,6.965575,43.760643,3.7620254,47
48,2.2394765e-08,59.935463,6.362007e-07,7.124555,0.0032668412,60.237087,0.18136393,10.509344,0.14660719,51.638687,4.92308,12.26121,0.6242492,45.82583,9.462052,13.693421,11.429339,17.540653,36.915745,5.9946203,20.839848,15.285677,48.621323,5.83373,28.093613,10.921208,46.244102,4.8147197,37.792995,8.797202,47.24405,4.223509,47.909966,6.9883204,43.787483,3.7683206,48
49,2.0811964e-08,60.066444,4.510044e-07,7.142181,0.0026428185,60.384544,0.14477766,10.507559,0.15634277,51.779568,5.1110277,12.247476,0.62040055,45.954193,9.535366,13.688403,11.288491,17.592566,36.751846,6.002027,20.660082,15.333187,48.471962,5.8406796,27.903925,10.95546,46.172825,4.8203034,37.63066,8.826079,47.216106,4.229782,47.79863,7.0104537,43.809208,3.7744718,49
50,2.1686823e-08,60.2462,7.044611e-07,7.1606708,0.0024952884,60.536663,0.13718893,10.52964,0.15365013,51.9071,5.050323,12.23992,0.6136785,46.066227,9.551851,13.682314,11.158513,17.640848,36.566204,6.0087943,20.478392,15.377486,48.30847,5.847009,27.720535,10.987437,46.094345,4.825519,37.477833,8.853208,47.203857,4.235681,47.694847,7.0312586,43.823837,3.7801511,50
51,2.8464475e-08,60.365032,6.763118e-07,7.177856,0.001975945,60.669632,0.10846719,10.527503,0.15903057,52.035957,5.1777864,12.229123,0.6137906,46.18374,9.678173,13.678291,11.034432,17.687876,36.42822,6.015545,20.317505,15.420541,48.172436,5.853166,27.543766,11.018539,46.03197,4.830592,37.324303,8.879553,47.178204,4.24141,47.59179,7.051435,43.846844,3.7856793,51


==> expres/diff_eps/debug-steps-50-eps_attack_24_wrn_cifar100.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,1090.0146,1.3112172,1691.5261,2.7454216,1668.0474,1.6366571,2286.314,3.0548005,1566.0216,1.4476008,1418.6223,2.135937,1208.0012,1.461769,867.18286,1.7657558,2496.3535,1.7816594,2401.0532,2.646356,1054.2439,1.7110877,611.2228,1.7080771,986.6595,1.7874413,536.06885,1.6237272,895.434,1.9306926,465.5725,1.6054986,865.7597,2.0537007,444.60287,1.5842818,1
2,1216.17,9.814572,1676.909,7.638108,1716.7878,4.2384,2128.2478,5.174537,1738.5934,2.4194164,1373.1112,2.8292515,1327.7699,2.0526767,829.8474,2.1273313,2625.9165,2.6882963,2312.3564,3.2911747,1107.116,2.1025593,590.7124,1.9059359,1027.4827,2.1037483,525.26514,1.7661258,921.5,2.2071786,457.02155,1.7148656,885.9274,2.2984593,439.625,1.6710553,2
3,513.1649,21.04725,1289.3583,10.312347,1302.8145,7.947974,1894.4482,7.1333623,1718.8462,3.7074528,1332.8486,3.5283225,1390.6439,2.783607,802.4401,2.4904006,2572.84,3.808395,2233.894,3.9337971,1140.2747,2.5505424,573.741,2.1047356,1058.775,2.4544919,515.71814,1.9060732,941.8133,2.5076978,449.25922,1.821472,902.5596,2.5613708,435.0312,1.7549316,3
4,176.57292,30.425684,835.16364,11.501252,850.7131,12.164622,1588.8387,8.711383,1582.6556,5.248514,1332.2731,4.181547,1390.4368,3.6458864,796.6501,2.841494,2403.2124,5.1056557,2179.013,4.537989,1154.8008,3.0522933,565.3412,2.3017988,1080.4249,2.8387587,508.03146,2.0418277,956.7229,2.8318727,443.3582,1.9249943,915.5693,2.842558,430.92102,1.835783,4
5,58.098637,37.82927,504.541,12.191411,540.10077,16.479342,1324.8145,9.986594,1389.8956,6.9617586,1332.228,4.7677665,1346.3632,4.615914,815.664,3.1743011,2154.0552,6.5403523,2143.8892,5.0821323,1152.5486,3.602659,566.1163,2.493926,1093.3221,3.2547162,501.57333,2.1721952,966.8292,3.1787245,439.83646,2.0249617,925.3926,3.141473,427.44696,1.9136462,5
6,24.697247,43.622383,339.19705,12.705498,349.35626,20.71963,1111.1039,11.043022,1185.7708,8.775116,1318.2218,5.293195,1279.5828,5.667388,852.3375,3.4863455,1881.5035,8.070209,2088.2605,5.564268,1136.6543,4.1951075,573.2767,2.6787417,1099.1947,3.6995227,499.98865,2.2966092,972.7473,3.5468366,438.88663,2.121166,932.7085,3.457074,425.33612,1.9886287,6
7,10.229289,48.560146,218.73808,13.265384,222.9312,24.792877,896.6003,11.927846,996.2963,10.637062,1268.1364,5.7743893,1197.4489,6.775841,880.36957,3.7773325,1602.4362,9.656833,1991.1605,5.9907637,1112.0044,4.8219132,585.7513,2.8562183,1099.4302,4.169578,504.4399,2.4150999,975.1883,3.934541,441.39355,2.2139897,938.1186,3.7881777,425.14734,2.0607986,7
8,7.125696,52.714855,207.37686,13.747706,150.70164,28.660944,742.5773,12.679138,834.0095,12.5123825,1217.6776,6.223109,1111.9111,7.920525,897.7346,4.05129,1354.8113,11.26947,1900.5554,6.377291,1083.6057,5.475067,602.7512,3.0271034,1094.9644,4.6610155,513.98627,2.527433,974.8285,4.3396044,447.64578,2.3036816,942.0655,4.1336346,426.87234,2.1304064,8
9,5.927367,56.422832,224.03,14.237275,101.49682,32.31161,615.174,13.309647,704.2933,14.377933,1167.2267,6.6467066,1034.5493,9.084502,918.88696,4.313788,1151.6073,12.885801,1817.4761,6.734804,1053.8665,6.1480355,624.32605,3.1920385,1086.695,5.169874,526.4482,2.6344335,972.0476,4.760111,456.2046,2.390551,944.7,4.4918847,430.7428,2.1979132,9
10,6.571692,59.635162,293.4306,14.664396,73.75825,35.732597,538.9446,13.836562,603.61096,16.219734,1125.7235,7.0523133,963.9829,10.255854,938.304,4.569167,974.5948,14.49394,1706.1827,7.0676527,1022.9937,6.8349648,647.036,3.3508515,1075.8787,5.692267,540.3679,2.7377279,967.2967,5.1938057,466.19022,2.4752476,946.2485,4.8614373,436.0808,2.2638636,10
11,4.8287454,62.600018,206.08719,15.059219,47.472492,38.936836,418.00693,14.276894,515.5659,18.02983,1075.2279,7.439076,898.3285,11.426564,953.8854,4.8199506,833.15533,16.082869,1619.2778,7.3824964,990.8867,7.5308423,668.6853,3.5041823,1064.3883,6.2248287,555.9283,2.838703,961.1573,5.638642,476.9403,2.558578,947.11,5.240633,442.29886,2.3289254,11
12,4.377194,65.20909,174.44168,15.422985,36.741272,41.92598,428.40625,14.653376,440.43674,19.801249,1020.7112,7.8100147,836.71686,12.589751,968.14124,5.0670643,715.0954,17.64983,1542.1144,7.680495,958.3778,8.231785,688.92883,3.6528656,1053.0115,6.7646227,573.13293,2.9384263,954.5046,6.0927014,489.3445,2.6415865,947.8526,5.6279454,449.15103,2.3938544,12
13,2.9496958,67.64441,130.49084,15.756437,26.174717,44.716553,364.39377,14.973192,380.795,21.52981,975.9874,8.168095,776.4064,13.73951,971.9621,5.3098817,619.9022,19.189756,1466.0947,7.9642015,925.9483,8.934841,706.189,3.7979202,1041.6368,7.3097725,592.45074,3.0370512,947.821,6.5539117,504.0962,2.7251725,948.856,6.0221076,456.98767,2.4593573,13
14,5.825149,69.721466,237.6097,16.084476,17.931242,46.649414,261.01718,15.253321,336.403,22.47566,926.9204,8.393119,725.3577,14.297336,959.16675,5.4520307,549.85297,19.93108,1387.9014,8.118115,899.2659,9.210793,711.9502,3.8698027,1029.3597,7.5005565,600.92676,3.0828512,939.8963,6.706183,510.565,2.7617075,946.3367,6.1420865,460.72235,2.4859536,14
15,6.5323415,71.7021,307.621,16.357729,15.0521,48.416718,235.6517,15.492062,302.28036,23.36103,892.36475,8.606896,680.9202,14.816142,945.44147,5.5880227,491.7484,20.614183,1306.9497,8.261844,874.3085,9.459416,715.8674,3.937037,1016.9996,7.668914,607.869,3.1255233,931.567,6.8387265,516.0545,2.7953978,943.3071,6.2442193,463.8884,2.51037,15
16,6.098212,73.41848,282.15106,16.630047,12.101201,49.879536,220.40837,15.699772,272.615,24.098202,858.3582,8.779993,640.42303,15.256674,928.55756,5.7023997,443.41776,21.17289,1234.4169,8.376967,851.2278,9.670637,718.34314,3.9938004,1004.8908,7.8117647,613.768,3.1619513,923.4629,6.9509087,520.7676,2.824371,940.0752,6.3301044,466.7743,2.5313258,16
17,4.1601253,75.07661,205.5087,16.868681,11.869781,51.265152,225.33073,15.87838,245.37766,24.824749,813.1593,8.949596,603.13824,15.696233,912.0245,5.816867,404.5003,21.72655,1176.5714,8.4908285,828.9899,9.883134,720.08716,4.050813,992.7105,7.9561315,619.2212,3.1990516,915.1441,7.064365,525.2033,2.8538494,936.6496,6.41705,469.64145,2.5527925,17
18,1.6311853,76.56604,90.29645,17.092047,10.254254,52.437305,208.5778,16.038374,220.05902,25.439621,764.3649,9.088579,570.57605,16.07544,898.3073,5.9148164,370.2509,22.189728,1122.7229,8.583686,808.27673,10.066839,720.4785,4.099514,980.8445,8.081417,623.87646,3.2313457,907.0874,7.162436,529.0002,2.8794055,933.2006,6.4918256,472.3025,2.5715148,18
19,1.2436107,77.96,79.39716,17.315596,12.602078,53.553326,283.6362,16.176868,199.98146,26.04854,732.49164,9.226417,542.2618,16.453955,885.82184,6.013653,342.28326,22.652529,1082.1792,8.676802,788.3435,10.252426,720.32324,4.148743,969.1109,8.208664,628.3349,3.2643576,898.9527,7.262151,532.55273,2.905529,929.5883,6.568008,474.91705,2.5908275,19
20,2.9284844,79.23723,248.89595,17.48139,11.424946,54.504974,248.998,16.301735,181.7806,26.565321,703.3558,9.338844,517.82916,16.78049,872.87823,6.0980268,316.9512,23.0421,1042.735,8.75304,769.8431,10.413399,719.61584,4.1906533,957.8007,8.319553,632.2266,3.2931118,891.2082,7.348693,535.61505,2.9281957,925.997,6.6339397,477.37634,2.6077137,20
21,1.0235018,80.4549,47.479897,17.684383,10.858523,55.42007,261.63174,16.416548,167.0904,27.078321,671.292,9.452081,495.6878,17.106554,861.576,6.18328,298.62854,23.43212,1016.9777,8.829438,752.32654,10.576158,718.70447,4.2332582,946.5818,8.432425,635.954,3.322694,883.5358,7.436864,538.4395,2.951464,922.3242,6.7013407,479.80832,2.6251824,21
22,0.5404397,81.5793,26.001884,17.866781,8.694337,56.20811,240.09286,16.519892,154.43369,27.51244,642.5767,9.544231,475.76306,17.38725,850.1772,6.255503,281.11374,23.759716,988.7572,8.892232,736.1712,10.716982,717.3847,4.269536,935.9535,8.530704,639.1573,3.3483047,876.2326,7.5133123,540.84937,2.9715981,918.741,6.759729,482.0208,2.6403546,22
23,3.916247,82.62924,230.14069,18.035234,7.5821085,56.965527,196.99814,16.613506,146.4752,27.945097,632.722,9.638251,457.6954,17.667418,838.2329,6.328501,267.5699,24.088953,963.8768,8.956353,720.7321,10.859441,715.7235,4.306474,925.4247,8.630749,642.18463,3.3746374,869.0052,7.5912385,543.13873,2.9922853,915.1436,6.819544,484.2633,2.6560566,23
24,4.2089725,83.62205,285.64474,18.193598,7.461079,57.626186,197.34708,16.702194,138.24907,28.310444,619.92206,9.714609,440.9092,17.9076,825.7207,6.3899155,253.76225,24.364868,938.37555,9.008573,706.5695,10.982194,713.7599,4.337777,915.5949,8.717583,644.70807,3.3974037,862.1402,7.6586,545.0201,3.010067,911.6147,6.8712626,486.23904,2.6696043,24
25,1.7443224,84.58058,160.47884,18.324661,6.6346164,58.261936,172.8939,16.779451,131.47786,28.674807,608.3826,9.792294,425.95755,18.147446,815.05927,6.452137,243.90927,24.642908,920.4332,9.061824,692.86176,11.106445,711.4615,4.3697925,905.8815,8.806123,647.10657,3.4207737,855.3437,7.7273974,546.92957,3.0283744,908.1364,6.924281,488.19324,2.683642,25
26,0.3138049,85.47712,22.04919,18.482298,8.170545,58.820908,229.8117,16.858557,122.7288,28.982935,580.89075,9.855734,411.88864,18.352543,804.29596,6.5041313,232.97224,24.875761,898.7481,9.106086,680.275,11.213265,709.1298,4.396917,896.8669,8.882566,649.0494,3.4407997,848.9547,7.786588,548.5637,3.0440216,904.777,6.9699593,489.9018,2.6956944,26
27,0.17255665,86.300934,7.14528,18.593437,6.7299104,59.355167,195.00906,16.923372,117.2174,29.290874,563.268,9.921742,399.56088,18.557535,795.2277,6.5569344,225.86673,25.111034,885.1407,9.150999,668.1632,11.321386,706.52026,4.4245634,887.9922,8.960517,650.9713,3.461497,842.638,7.8470526,550.2228,3.0601044,901.3982,7.0168686,491.59198,2.708196,27
28,0.49888387,87.11722,28.62797,18.759731,5.2518682,59.835094,154.53899,16.99444,111.070984,29.550556,544.6711,9.97563,388.10342,18.732616,785.9729,6.6007843,217.43747,25.307772,863.77814,9.188142,657.0488,11.413755,703.9683,4.4477453,879.7473,9.027541,652.34937,3.4791625,836.806,7.898894,551.68115,3.0737836,898.1631,7.057046,493.05432,2.7188845,28
29,0.23428746,87.84543,13.622739,18.845387,4.2999816,60.288517,130.87485,17.05188,106.5056,29.81065,528.044,10.03051,377.4172,18.907778,776.35565,6.6451073,210.84308,25.506723,842.6403,9.22613,646.3794,11.5071745,701.25366,4.4713054,871.6508,9.095808,653.6283,3.497368,831.0362,7.951899,553.11383,3.0877864,894.9198,7.0983186,494.50528,2.730028,29
30,0.9267294,88.59976,70.12539,18.967123,4.5871964,60.70277,153.60953,17.116076,102.03264,30.030163,516.26996,10.075575,367.5095,19.057041,767.43304,6.681991,203.04634,25.672243,823.59796,9.257154,636.61523,11.58683,698.5007,4.49097,864.1065,9.15412,654.51404,3.5128129,825.701,7.997026,554.3406,3.0996675,891.811,7.1334844,495.73483,2.7394814,30
31,0.19233817,89.25426,8.991643,19.071037,3.297541,61.092567,103.82723,17.164818,99.84756,30.250679,520.5544,10.122598,358.91193,19.206339,759.7865,6.719443,198.33176,25.840544,814.88086,9.289333,627.1625,11.667439,695.60406,4.5109777,856.6246,9.213517,655.3143,3.528613,820.472,8.043098,555.5809,3.1118865,888.7305,7.1695905,497.0194,2.749335,31
32,1.6556994,89.94518,144.34268,19.184116,3.3850904,61.455593,118.70566,17.22413,96.11845,30.437187,506.8204,10.161018,350.7462,19.333748,752.81287,6.750706,191.45277,25.981247,798.7071,9.316101,618.473,11.73595,692.79004,4.527774,849.7284,9.264187,655.9184,3.541984,815.6002,8.0822115,556.57416,3.1221359,885.7521,7.2001343,498.095,2.7577016,32
33,0.7548254,90.54362,68.08771,19.281858,3.767826,61.793095,164.29414,17.265594,93.25377,30.6254,490.586,10.20098,343.6339,19.461214,746.70087,6.7826424,186.7405,26.123976,783.7367,9.343285,610.11066,11.805271,689.97327,4.5449314,842.9085,9.315846,656.5474,3.555788,810.83014,8.122141,557.5428,3.132692,882.8367,7.2315335,499.22852,2.766447,33
34,1.0907284,91.184,81.5871,19.399662,3.2307675,62.114017,124.08109,17.322884,90.869705,30.785542,481.7774,10.234725,336.48367,19.570644,738.839,6.809688,180.7896,26.243631,767.6955,9.36638,602.45416,11.864358,687.42487,4.559431,836.74994,9.359801,657.0403,3.5674775,806.35126,8.155992,558.3345,3.1416483,880.0634,7.258111,500.20053,2.7738724,34
35,0.056733556,91.731766,1.9123044,19.471159,3.3858664,62.410694,172.42012,17.362238,89.09037,30.946562,475.54266,10.268792,330.4614,19.680397,733.2701,6.8374076,177.66397,26.365137,760.8469,9.38992,595.0574,11.924064,684.8327,4.5741324,830.62946,9.404574,657.40985,3.5794516,801.9578,8.190591,559.16626,3.1508174,877.3771,7.285421,501.23114,2.781613,35
36,1.0359485,92.306725,73.43365,19.58779,4.186364,62.696175,187.41983,17.415619,87.27235,31.085344,472.68674,10.297681,324.29718,19.775257,726.6625,6.8609524,174.12566,26.467985,754.20844,9.410388,588.3447,11.975224,682.377,4.586682,825.0754,9.442931,657.7183,3.5897827,797.8191,8.2200985,559.7771,3.1586134,874.79,7.3086424,502.10083,2.7882195,36
37,0.18021011,92.80062,10.724079,19.650196,3.330622,62.959206,126.163086,17.449503,86.18856,31.22524,471.6201,10.3276615,319.35687,19.87069,722.5234,6.8852086,172.82361,26.573082,753.06555,9.4312,581.8525,12.027043,679.8487,4.5995345,819.5821,9.482022,657.9283,3.600436,793.8427,8.250252,560.4799,3.1666267,872.3248,7.332504,503.0053,2.7951066,37
38,0.5593186,93.36202,29.297379,19.75369,3.4602492,63.217926,142.68268,17.501537,84.52728,31.34671,468.8755,10.353039,314.43387,19.954542,717.93506,6.9062524,169.83293,26.662653,748.03955,9.44928,575.8336,12.07242,677.38153,4.610857,814.56433,9.5161085,658.1149,3.6097229,790.04016,8.276413,560.9921,3.173559,869.9389,7.3531446,503.77408,2.801086,38
39,0.7861395,93.806625,53.0201,19.820263,2.9827497,63.4533,141.28471,17.531433,83.543434,31.468794,464.74445,10.379948,310.32547,20.037304,714.7267,6.9275365,168.7994,26.753704,744.58234,9.467856,570.08276,12.117115,674.81244,4.6221223,809.6875,9.549763,658.26196,3.6189613,786.377,8.302274,561.5559,3.1804075,867.6857,7.373585,504.56412,2.8070805,39
40,0.59821135,94.332565,43.08425,19.92976,1.9498689,63.688057,62.543663,17.580301,82.108154,31.57647,461.21896,10.402497,306.2605,20.111874,710.81494,6.946339,166.62883,26.832823,741.8763,9.48415,564.60944,12.157769,672.4149,4.63225,805.1282,9.580568,658.4541,3.6274416,782.82623,8.325971,561.99,3.1866567,865.4765,7.3923407,505.2501,2.812574,40
41,1.6508166,94.733635,118.770294,19.971716,2.3281894,63.90009,108.51849,17.609148,81.833954,31.684256,457.58044,10.42641,302.78818,20.185171,708.26514,6.965097,166.35478,26.913265,743.16003,9.500202,559.43884,12.197626,670.11676,4.642281,800.6695,9.610877,658.51,3.635758,779.4503,8.349316,562.44684,3.19277,863.4104,7.410829,505.97943,2.8180637,41
42,0.38859674,95.22563,16.0964,20.07357,3.0144527,64.113075,168.32458,17.65359,80.00258,31.780228,449.75275,10.446777,298.9054,20.251955,703.33704,6.9817896,163.53767,26.98351,737.81146,9.514671,554.536,12.234137,668.1196,4.6513467,796.5828,9.638849,658.6649,3.643395,776.1457,8.370915,562.8066,3.1983929,861.3898,7.428025,506.63998,2.8231113,42
43,4.5046034,95.58719,401.9927,20.111904,1.7237037,64.30328,60.498253,17.681242,79.70257,31.876078,450.66595,10.4672165,295.20447,20.317436,698.49786,6.998449,162.49348,27.055304,735.8605,9.528833,549.9456,12.269876,666.16205,4.660355,792.5207,9.666236,658.60895,3.650914,773.0007,8.392062,563.1856,3.2039113,859.499,7.4448853,507.35175,2.8281267,43
44,0.4427684,96.08608,19.482073,20.216475,1.311682,64.5016,31.888481,17.724623,78.275604,31.961966,449.40866,10.485126,291.6892,20.37725,693.935,7.0133004,159.82297,27.118412,731.2119,9.541728,545.6107,12.30284,664.4064,4.668604,788.77606,9.691687,658.59424,3.6578526,769.94696,8.411744,563.47736,3.2090228,857.6103,7.460633,507.95132,2.832754,44
45,1.3520628,96.40452,86.30915,20.25591,1.4733969,64.67237,53.84457,17.748552,76.82416,32.047935,436.36047,10.503466,288.30634,20.435862,689.51447,7.028216,158.55757,27.182959,724.888,9.554407,541.49854,12.334828,662.60406,4.6766715,785.1171,9.716602,658.5437,3.6646802,767.05743,8.4310255,563.85297,3.2140043,855.8627,7.4760265,508.59445,2.8373249,45
46,0.58622754,96.887375,42.32019,20.347895,1.2644907,64.85513,31.97626,17.790516,74.860535,32.12513,432.115,10.519026,284.99054,20.48965,685.30835,7.0417542,155.40952,27.23956,715.7131,9.566093,537.6033,12.36458,661.02686,4.684139,781.747,9.739771,658.541,3.6710205,764.23175,8.449041,564.1111,3.2186987,854.1185,7.490446,509.1644,2.8415768,46
47,3.47377,97.16479,268.00604,20.38818,1.5341362,65.011185,54.43298,17.812927,74.96247,32.20276,436.16183,10.5353365,282.1305,20.542255,682.9581,7.0551367,154.30658,27.2976,712.229,9.577426,533.9285,12.393289,659.409,4.6914005,778.4191,9.762314,658.42615,3.6771986,761.61206,8.466566,564.4896,3.223253,852.5298,7.5044823,509.72626,2.8457468,47
48,1.0392599,97.631516,85.08542,20.461153,1.3978204,65.17926,37.11536,17.851944,74.09176,32.272552,439.0602,10.549152,279.49026,20.590853,680.30804,7.067341,151.98055,27.348768,707.8615,9.588492,530.47455,12.420115,658.0131,4.698164,775.284,9.78337,658.33746,3.6829526,758.99255,8.482991,564.68304,3.2275116,850.9079,7.5176916,510.2257,2.849666,48
49,1.4161117,97.8784,108.958374,20.497868,1.5978702,65.3229,62.599136,17.872986,73.83703,32.342754,438.86594,10.563888,277.00842,20.638468,677.79376,7.0793853,151.58366,27.401163,710.607,9.5982685,527.239,12.446054,656.62463,4.7047186,772.23395,9.803862,658.2064,3.68854,756.55707,8.498922,565.0183,3.231673,849.4383,7.530501,510.72025,2.8535292,49
50,2.517007,98.311226,228.28421,20.577845,1.4860365,65.47956,39.302803,17.912052,71.911255,32.405914,425.7404,10.576201,274.18985,20.682695,673.8351,7.0905914,148.95267,27.447512,697.43774,9.608241,524.05164,12.470285,655.3207,4.710778,769.33014,9.823096,658.04944,3.693735,754.1664,8.513985,565.20996,3.2356057,847.9254,7.5426283,511.1552,2.8571384,50
51,0.98474395,98.56611,80.07747,20.612913,1.9403691,65.61368,85.133286,17.932962,70.47821,32.469692,414.11496,10.589231,271.44,20.72604,670.5292,7.101547,147.59665,27.495388,690.82385,9.617385,521.1297,12.49377,654.0347,4.716655,766.51117,9.841715,657.8647,3.6987891,751.9399,8.528573,565.50525,3.2394128,846.5725,7.554358,511.60248,2.860695,51


==> expres/diff_eps/diff_eps_wrn_cifar10.csv <==
trace-0,loss-0,std-0,trace-1,loss-1,std-1,trace-2,loss-2,std-2,trace-3,loss-3,std-3,trace-4,loss-4,std-4,trace-5,loss-5,std-5,trace-6,loss-6,std-6,trace-7,loss-7,std-7,trace-8,loss-8,std-8,trace-9,loss-9,std-9,trace-10,loss-10,std-10,trace-11,loss-11,std-11,trace-12,loss-12,std-12,0
28.10266,0.7154426,0.7154426,15.936788,0.299064,0.299064,20.723358,0.3918533,0.3918533,25.626358,0.50493294,0.50493294,32.74108,0.3978453,0.3978453,36.5062,0.43938264,0.43938264,37.3517,0.5127652,0.5127652,38.963966,0.5975088,0.5975088,43.028934,0.6429359,0.6429359,42.419254,0.7324156,0.7324156,44.323925,0.7784601,0.7784601,40.999107,0.83144766,0.83144766,35.754852,0.89660716,0.89660716,1
34.80873,10.45122,10.45122,32.265945,1.5927249,1.5927249,33.892918,1.2834127,1.2834127,37.431637,1.287846,1.287846,41.051056,0.6345741,0.6345741,43.897144,0.6466377,0.6466377,42.64174,0.6810661,0.6810661,43.100216,0.7462492,0.7462492,46.473694,0.77213013,0.77213013,44.43277,0.84487844,0.84487844,46.00101,0.8836996,0.8836996,42.298664,0.927766,0.927766,36.482346,0.9855174,0.9855174,2
11.114984,20.003328,20.003328,38.023193,4.147779,4.147779,38.947495,2.8475132,2.8475132,45.572903,2.4805562,2.4805562,48.698833,0.93969244,0.93969244,50.050045,0.90142626,0.90142626,47.837273,0.87344515,0.87344515,46.520668,0.9097649,0.9097649,49.228054,0.9093644,0.9093644,46.24939,0.9602056,0.9602056,47.377716,0.9900679,0.9900679,43.39241,1.0239314,1.0239314,37.10112,1.0730515,1.0730515,3
3.509041,26.277973,26.277973,33.45908,7.3957586,7.3957586,40.007023,4.9123836,4.9123836,46.33212,4.0123897,4.0123897,54.357903,1.3067548,1.3067548,54.595043,1.1959828,1.1959828,52.00961,1.0866791,1.0866791,49.179546,1.0846134,1.0846134,51.292675,1.0519315,1.0519315,47.830883,1.0770454,1.0770454,48.48903,1.0962658,1.0962658,44.290462,1.1192337,1.1192337,37.629017,1.158565,1.158565,4
1.0703803,30.279694,30.279694,25.653809,10.740139,10.740139,35.543,7.1867933,7.1867933,39.668827,5.7302313,5.7302313,57.451183,1.7191508,1.7191508,57.787777,1.5191457,1.5191457,54.819035,1.3160986,1.3160986,51.169193,1.2658136,1.2658136,52.876656,1.1968142,1.1968142,49.125336,1.193578,1.193578,49.384148,1.2007972,1.2007972,45.026234,1.2123377,1.2123377,38.076443,1.2411813,1.2411813,5
1.1847489,33.15106,33.15106,19.804447,13.876031,13.876031,31.881672,9.482205,9.482205,37.974007,7.469533,7.469533,58.595238,2.1567595,2.1567595,59.838284,1.8589356,1.8589356,56.300865,1.5529971,1.5529971,52.68305,1.4483031,1.4483031,54.10341,1.3405,1.3405,50.135773,1.3075101,1.3075101,50.128834,1.3018804,1.3018804,45.628498,1.301817,1.301817,38.464684,1.319839,1.319839,6
0.58223814,35.249027,35.249027,14.285724,16.715755,16.715755,25.645092,11.650175,11.650175,33.823517,9.153089,9.153089,58.661366,2.5989482,2.5989482,60.657883,2.2024734,2.2024734,57.009846,1.7881908,1.7881908,53.831852,1.6265316,1.6265316,55.05597,1.4792783,1.4792783,50.898106,1.4163306,1.4163306,50.75967,1.3975676,1.3975676,46.132805,1.3861527,1.3861527,38.801144,1.3933843,1.3933843,7
0.11579282,37.03276,37.03276,10.190855,19.260696,19.260696,22.308878,13.618089,13.618089,30.827482,10.714165,10.714165,57.891922,3.026947,3.026947,60.533234,2.5376637,2.5376637,57.34861,2.0136778,2.0136778,54.698997,1.7954472,1.7954472,55.787853,1.6097763,1.6097763,51.488068,1.5176252,1.5176252,51.284924,1.4859242,1.4859242,46.55526,1.4637194,1.4637194,39.09247,1.4606302,1.4606302,8
0.037039917,38.463547,38.463547,7.848436,21.498314,21.498314,17.535013,15.369565,15.369565,29.416615,12.113581,12.113581,56.654316,3.4245162,3.4245162,59.705772,2.852371,2.852371,57.45966,2.22164,2.22164,55.31069,1.9502729,1.9502729,56.335598,1.7285184,1.7285184,51.945267,1.6087614,1.6087614,51.725704,1.5649985,1.5649985,46.911697,1.5328492,1.5328492,39.340336,1.5203049,1.5203049,9
0.009557831,39.691494,39.691494,5.8276644,23.438679,23.438679,14.57002,16.894464,16.894464,26.234516,13.342784,13.342784,55.23449,3.7790923,3.7790923,58.566296,3.134659,3.134659,57.347088,2.4057827,2.4057827,55.70945,2.0862825,2.0862825,56.750072,1.832163,1.832163,52.30587,1.6873646,1.6873646,52.081264,1.6328573,1.6328573,47.20927,1.5919735,1.5919735,39.55277,1.5711246,1.5711246,10
0.011214386,40.748608,40.748608,5.485543,25.10228,25.10228,12.457143,18.186872,18.186872,23.509008,14.384821,14.384821,53.734863,4.079486,4.079486,57.41639,3.3744318,3.3744318,57.093582,2.5599654,2.5599654,55.943764,2.1994886,2.1994886,57.075863,1.9176683,1.9176683,52.582615,1.7513247,1.7513247,52.372902,1.687828,1.687828,47.45662,1.6395011,1.6395011,39.733284,1.6118197,1.6118197,11
0.023691311,41.672054,41.672054,4.702485,26.50261,26.50261,11.46304,19.247274,19.247274,20.637321,15.230496,15.230496,52.338028,4.3168707,4.3168707,56.437607,3.5639997,3.5639997,56.786987,2.6791234,2.6791234,56.100803,2.2864954,2.2864954,57.308136,1.9823788,1.9823788,52.7997,1.7989404,1.7989404,52.601856,1.7283455,1.7283455,47.658108,1.6743209,1.6743209,39.884468,1.6415011,1.6415011,12
0.0069118678,42.47978,42.47978,4.2430964,27.657618,27.657618,10.983649,20.072199,20.072199,19.091936,15.870622,15.870622,51.184887,4.484224,4.484224,55.69981,3.696957,3.696957,56.55161,2.7587705,2.7587705,56.21468,2.3438747,2.3438747,57.476913,2.023899,2.023899,52.96789,1.828602,1.828602,52.777172,1.7530786,1.7530786,47.812305,1.6951792,1.6951792,40.007122,1.6593297,1.6593297,13
0.009801434,43.230316,43.230316,4.028236,28.623642,28.623642,10.395126,20.735182,20.735182,18.125708,16.3617,16.3617,50.260326,4.6034737,4.6034737,55.139477,3.791036,3.791036,56.36392,2.8120284,2.8120284,56.304222,2.3815615,2.3815615,57.613228,2.0502787,2.0502787,53.102863,1.8465822,1.8465822,52.919605,1.7676548,1.7676548,47.93793,1.7071769,1.7071769,40.106445,1.6694679,1.6694679,14
0.002886035,43.861736,43.861736,3.5840418,29.47407,29.47407,10.092438,21.30408,21.30408,17.568933,16.781181,16.781181,49.378887,4.708047,4.708047,54.61795,3.873563,3.873563,56.167484,2.8586042,2.8586042,56.369537,2.4145484,2.4145484,57.724663,2.0732167,2.0732167,53.217625,1.8621933,1.8621933,53.04475,1.7801985,1.7801985,48.044518,1.7174606,1.7174606,40.19329,1.6782141,1.6782141,15
0.0011054081,44.476105,44.476105,2.9517517,30.218481,30.218481,9.827619,21.80155,21.80155,17.427887,17.142931,17.142931,48.593483,4.7992773,4.7992773,54.14921,3.9455829,3.9455829,55.973576,2.8991067,2.8991067,56.425762,2.4433122,2.4433122,57.82283,2.0930357,2.0930357,53.306934,1.8756791,1.8756791,53.15436,1.7909452,1.7909452,48.1406,1.726304,1.726304,40.268597,1.6857034,1.6857034,16
0.00023184651,45.00065,45.00065,2.4814377,30.871042,30.871042,9.455897,22.230494,22.230494,17.451664,17.451841,17.451841,47.864174,4.8785954,4.8785954,53.715103,4.007982,4.007982,55.78917,2.934104,2.934104,56.484043,2.4682078,2.4682078,57.89319,2.1100783,2.1100783,53.385326,1.8872633,1.8872633,53.248955,1.8001354,1.8001354,48.217857,1.7338501,1.7338501,40.338562,1.6921041,1.6921041,17
0.0005385697,45.505127,45.505127,2.1506624,31.443832,31.443832,9.12977,22.605082,22.605082,17.13457,17.71511,17.71511,47.23417,4.9467783,4.9467783,53.33639,4.061671,4.061671,55.62566,2.9640791,2.9640791,56.532978,2.4895349,2.4895349,57.962265,2.1246018,2.1246018,53.4442,1.8971667,1.8971667,53.332035,1.8078532,1.8078532,48.29129,1.7402005,1.7402005,40.3956,1.6974498,1.6974498,18
0.0003669984,45.975494,45.975494,1.9439509,31.941298,31.941298,8.996533,22.926125,22.926125,16.667356,17.940594,17.940594,46.65903,5.0053487,5.0053487,52.991318,4.107627,4.107627,55.46482,2.9894624,2.9894624,56.570168,2.5077486,2.5077486,58.013664,2.1369615,2.1369615,53.504463,1.905551,1.905551,53.404305,1.8143613,1.8143613,48.352528,1.7455243,1.7455243,40.447643,1.701944,1.701944,19
3.981535e-05,46.37551,46.37551,1.793654,32.38376,32.38376,8.873053,23.211271,23.211271,16.3191,18.133324,18.133324,46.1863,5.0553675,5.0553675,52.692883,4.146754,4.146754,55.32392,3.0108905,3.0108905,56.59077,2.523244,2.523244,58.063858,2.1473649,2.1473649,53.546272,1.9125974,1.9125974,53.46752,1.819761,1.819761,48.402767,1.749959,1.749959,40.49164,1.7056794,1.7056794,20
0.00021683412,46.765003,46.765003,1.6773093,32.77443,32.77443,8.7471695,23.454632,23.454632,16.036476,18.298582,18.298582,45.76375,5.0981383,5.0981383,52.422146,4.180149,4.180149,55.19666,3.0289643,3.0289643,56.617615,2.5364356,2.5364356,58.105946,2.1561456,2.1561456,53.586315,1.9185301,1.9185301,53.520966,1.8242934,1.8242934,48.450134,1.7536733,1.7536733,40.53196,1.7087619,1.7087619,21


==> expres/diff_eps/pgd_steps-50-eps_attack_24_diff_eps_wrn_cifar10.csv <==
trace-8,loss-8,std-8,trace-7,loss-7,std-7,trace-6,loss-6,std-6,trace-5,loss-5,std-5,trace-4,loss-4,std-4,trace-3,loss-3,std-3,trace-2,loss-2,std-2,trace-1,loss-1,std-1,trace-0,loss-0,std-0,0
42.705666,0.672001,0.672001,38.564114,0.6230308,0.6230308,37.847813,0.54231495,0.54231495,36.79847,0.47410375,0.47410375,32.630566,0.4331306,0.4331306,29.619774,0.59375155,0.59375155,23.72244,0.5329906,0.5329906,22.13687,0.51052934,0.51052934,54.3589,2.1880965,2.1880965,1
46.074608,0.8139971,0.8139971,42.765877,0.78742933,0.78742933,43.533024,0.7336717,0.7336717,44.403385,0.7123976,0.7123976,41.69836,0.7105522,0.7105522,40.734146,1.5780325,1.5780325,39.28902,1.8038207,1.8038207,40.01578,2.6456854,2.6456854,30.508888,13.941196,13.941196,2
48.877266,0.9727058,0.9727058,46.255623,0.9789192,0.9789192,49.1594,0.966093,0.966093,51.163555,1.0228696,1.0228696,50.105213,1.0920942,1.0920942,48.294724,3.1708682,3.1708682,42.31973,4.081128,4.081128,37.64561,6.5359993,6.5359993,6.2423177,22.916052,22.916052,3
50.973362,1.1479496,1.1479496,48.94055,1.1975387,1.1975387,53.24288,1.2425705,1.2425705,56.111282,1.4077022,1.4077022,55.264244,1.5850862,1.5850862,42.79906,5.3096633,5.3096633,37.432945,7.0224986,7.0224986,26.607494,11.077426,11.077426,1.2003617,28.610216,28.610216,4
52.512512,1.3390026,1.3390026,50.97795,1.4410286,1.4410286,55.31815,1.5603673,1.5603673,58.62301,1.8640434,1.8640434,56.929245,2.180273,2.180273,40.81837,7.7338824,7.7338824,30.71649,10.216113,10.216113,17.494577,15.476159,15.476159,0.544458,32.276676,32.276676,5
53.648617,1.5443869,1.5443869,52.416122,1.7070444,1.7070444,56.178215,1.914112,1.914112,59.012558,2.3841105,2.3841105,55.853863,2.8568852,2.8568852,32.062157,10.267961,10.267961,23.458117,13.40999,13.40999,11.497928,19.498068,19.498068,0.16412053,35.010395,35.010395,6
54.4885,1.7625508,1.7625508,53.28704,1.9929503,1.9929503,56.336823,2.298523,2.298523,57.75786,2.956881,2.956881,53.26765,3.5912533,3.5912533,29.211615,12.78192,12.78192,16.78591,16.460354,16.460354,7.947349,23.128355,23.128355,0.03801771,37.0832,37.0832,7
55.066517,1.9915105,1.9915105,53.788082,2.2954485,2.2954485,55.539677,2.7070658,2.7070658,55.223976,3.5687287,3.5687287,49.85713,4.362712,4.362712,22.406063,15.223887,15.223887,12.638019,19.311245,19.311245,5.0294485,26.403446,26.403446,0.0078144595,38.934673,38.934673,8
55.38811,2.2289183,2.2289183,54.0089,2.6115692,2.6115692,54.13122,3.132785,3.132785,52.080395,4.2072377,4.2072377,46.11548,5.1532164,5.1532164,17.722185,17.553425,17.553425,9.881608,21.946432,21.946432,3.1990676,29.354687,29.354687,0.07899696,40.397255,40.397255,9
55.492146,2.472831,2.472831,53.928566,2.9378135,2.9378135,52.563362,3.5690749,3.5690749,48.82784,4.8586955,4.8586955,42.605682,5.9488826,5.9488826,15.6358595,19.754934,19.754934,7.2276244,24.378359,24.378359,2.317971,32.021564,32.021564,0.0038867237,41.791325,41.791325,10
55.45299,2.7213507,2.7213507,53.60661,3.2711103,3.2711103,50.90112,4.0103755,4.0103755,46.007706,5.5140724,5.5140724,39.529198,6.7376747,6.7376747,12.05999,21.829344,21.829344,5.797906,26.616875,26.616875,1.8336389,34.422916,34.422916,0.10070044,42.918472,42.918472,11
55.294373,2.9721375,2.9721375,53.071877,3.6087754,3.6087754,49.25538,4.4518504,4.4518504,43.59813,6.16475,6.16475,36.78613,7.510274,7.510274,7.8541307,23.770983,23.770983,4.445674,28.67926,28.67926,1.2272723,36.598045,36.598045,0.033382133,44.026745,44.026745,12
55.03458,3.2234364,3.2234364,52.36058,3.947157,3.947157,47.70626,4.88855,4.88855,41.600452,6.802582,6.802582,34.364662,8.259315,8.259315,5.7524376,25.578568,25.578568,3.5210896,30.582,30.582,0.9080668,38.56475,38.56475,8.940946e-05,44.92401,44.92401,13
54.71058,3.4731853,3.4731853,51.5041,4.282744,4.282744,46.237537,5.316854,5.316854,39.94658,7.423046,7.423046,32.22215,8.980281,8.980281,5.0144176,27.26394,27.26394,2.9083042,32.333164,32.333164,0.6556227,40.351456,40.351456,0.001334949,45.83841,45.83841,14
54.339348,3.718912,3.718912,50.59719,4.6117697,4.6117697,44.753857,5.732971,5.732971,38.44623,8.022207,8.022207,30.123156,9.669273,9.669273,4.6230383,28.829737,28.829737,2.5225377,33.94545,33.94545,0.47834483,41.968864,41.968864,3.4271277e-05,46.57734,46.57734,15
53.94749,3.9589615,3.9589615,49.71904,4.9313784,4.9313784,43.282917,6.1346846,6.1346846,37.061417,8.5976,8.5976,28.175991,10.323414,10.323414,4.2713547,30.279861,30.279861,2.1445296,35.42962,35.42962,0.35919005,43.44036,43.44036,0.00042209207,47.33684,47.33684,16
53.553265,4.191402,4.191402,48.9347,5.2392654,5.2392654,41.930622,6.5192437,6.5192437,35.71064,9.146387,9.146387,26.393188,10.940875,10.940875,4.0448456,31.621151,31.621151,1.8236828,36.7982,36.7982,0.27220175,44.781155,44.781155,1.9513123e-05,47.968933,47.968933,17
53.167084,4.414373,4.414373,48.22437,5.533396,5.533396,40.726185,6.8845215,6.8845215,34.50769,9.666305,9.666305,24.776731,11.521061,11.521061,3.9271605,32.86153,32.86153,1.6030444,38.059242,38.059242,0.20449622,45.99987,45.99987,0.00036057836,48.61156,48.61156,18
52.795773,4.626288,4.626288,47.602364,5.8120956,5.8120956,39.67872,7.228392,7.228392,33.440334,10.155883,10.155883,23.30127,12.063182,12.063182,3.4318223,34.00464,34.00464,1.348845,39.218426,39.218426,0.16055098,47.116447,47.116447,4.0003757e-05,49.153286,49.153286,19
52.44492,4.825639,4.825639,47.01938,6.0736256,6.0736256,38.720768,7.54952,7.54952,32.500057,10.613104,10.613104,22.012587,12.566865,12.566865,2.9098046,35.054897,35.054897,1.1136892,40.28464,40.28464,0.13629575,48.13417,48.13417,8.461513e-05,49.71606,49.71606,20
52.104366,5.0111628,5.0111628,46.512688,6.3163457,6.3163457,37.873768,7.8464375,7.8464375,31.70953,11.036819,11.036819,20.869486,13.031219,13.031219,2.5328605,36.0161,36.0161,0.96231085,41.262268,41.262268,0.11791977,49.071712,49.071712,7.0627516e-06,50.18717,50.18717,21
51.77648,5.181768,5.181768,46.036438,6.539428,6.539428,37.121304,8.118107,8.118107,30.97532,11.426271,11.426271,19.887884,13.456716,13.456716,2.3372312,36.901314,36.901314,0.8147244,42.159336,42.159336,0.09501455,49.923595,49.923595,1.9986996e-05,50.68085,50.68085,22
51.46777,5.336451,5.336451,45.60247,6.741885,6.741885,36.446575,8.3640785,8.3640785,30.285437,11.780013,11.780013,18.971622,13.842663,13.842663,2.1521387,37.705048,37.705048,0.6888438,42.97664,42.97664,0.067809805,50.706703,50.706703,4.842842e-06,51.10391,51.10391,23
51.18935,5.474221,5.474221,45.19624,6.92279,6.92279,35.836563,8.583712,8.583712,29.621399,12.098154,12.098154,18.159855,14.188984,14.188984,1.9593887,38.432014,38.432014,0.5925726,43.721767,43.721767,0.04469006,51.423286,51.423286,2.7363045e-05,51.540432,51.540432,24
50.938732,5.594572,5.594572,44.809074,7.081493,7.081493,35.26141,8.776621,8.776621,28.996344,12.380003,12.380003,17.391006,14.495446,14.495446,1.7683672,39.08719,39.08719,0.53707296,44.400166,44.400166,0.032550376,52.080368,52.080368,2.2800625e-06,51.907837,51.907837,25
50.69868,5.7019663,5.7019663,44.450844,7.2234883,7.2234883,34.735382,8.94933,8.94933,28.436865,12.633284,12.633284,16.76003,14.770876,14.770876,1.5908312,39.680252,39.680252,0.4947177,45.019115,45.019115,0.025685657,52.686195,52.686195,9.5149935e-06,52.309757,52.309757,26
50.47463,5.803827,5.803827,44.10219,7.357939,7.357939,34.230793,9.112075,9.112075,27.890772,12.87092,12.87092,16.18911,15.028646,15.028646,1.4158376,40.231953,40.231953,0.4601429,45.59142,45.59142,0.021792902,53.246956,53.246956,3.1664752e-06,52.63526,52.63526,27
50.240116,5.9004326,5.9004326,43.756386,7.485061,7.485061,33.771744,9.26513,9.26513,27.40468,13.094015,13.094015,15.716896,15.2693205,15.2693205,1.2720242,40.74573,40.74573,0.4290421,46.123466,46.123466,0.018632837,53.766808,53.766808,4.4615e-06,52.994217,52.994217,28
50.026775,5.991966,5.991966,43.40978,7.605138,7.605138,33.31983,9.4093,9.4093,26.935427,13.303172,13.303172,15.280924,15.49388,15.49388,1.1575704,41.22261,41.22261,0.4043193,46.6163,46.6163,0.015917385,54.250042,54.250042,2.8787526e-06,53.296738,53.296738,29
49.802765,6.0785165,6.0785165,43.061398,7.718592,7.718592,32.910095,9.544523,9.544523,26.511717,13.499237,13.499237,14.926481,15.703074,15.703074,1.0709201,41.665955,41.665955,0.38220912,47.07453,47.07453,0.013954222,54.699245,54.699245,6.527081e-06,53.624718,53.624718,30
49.59414,6.1602674,6.1602674,42.732864,7.8257146,7.8257146,32.515713,9.671288,9.671288,26.076952,13.682441,13.682441,14.516792,15.8979225,15.8979225,1.003139,42.08124,42.08124,0.35011664,47.501812,47.501812,0.012134022,55.117794,55.117794,1.969599e-06,53.89231,53.89231,31
49.376324,6.2372746,6.2372746,42.41853,7.9263444,7.9263444,32.141357,9.790215,9.790215,25.66348,13.853475,13.853475,14.177711,16.079275,16.079275,0.9419439,42.465874,42.465874,0.29187417,47.89997,47.89997,0.01089884,55.510513,55.510513,3.1429488e-06,54.19313,54.19313,32
49.169437,6.3096857,6.3096857,42.126637,8.020788,8.020788,31.730099,9.9016,9.9016,25.25055,14.013143,14.013143,13.810639,16.248081,16.248081,0.90480524,42.82567,42.82567,0.25381842,48.271717,48.271717,0.009285106,55.878494,55.878494,9.901677e-07,54.445118,54.445118,33
48.958717,6.3776455,6.3776455,41.825123,8.10946,8.10946,31.347847,10.005994,10.005994,24.885416,14.161882,14.161882,13.506967,16.404896,16.404896,0.88139296,43.16024,43.16024,0.22851539,48.61875,48.61875,0.008600954,56.222977,56.222977,2.3529733e-06,54.71672,54.71672,34
48.768803,6.441357,6.441357,41.556423,8.192686,8.192686,30.981384,10.103533,10.103533,24.483068,14.301067,14.301067,13.163604,16.550753,16.550753,0.869942,43.474377,43.474377,0.21049948,48.944664,48.944664,0.007102243,56.5484,56.5484,1.0585775e-06,54.946774,54.946774,35
48.580112,6.5011005,6.5011005,41.25952,8.270876,8.270876,30.664993,10.194614,10.194614,24.08801,14.430891,14.430891,12.894745,16.686174,16.686174,0.8870574,43.767178,43.767178,0.1937567,49.247433,49.247433,0.00744513,56.855495,56.855495,1.8345502e-06,55.199745,55.199745,36
48.41864,6.5569954,6.5569954,41.00578,8.344061,8.344061,30.357676,10.279764,10.279764,23.6646,14.552376,14.552376,12.562798,16.81251,16.81251,0.89311033,44.043453,44.043453,0.18175288,49.53461,49.53461,0.0057818117,57.142464,57.142464,1.0062026e-06,55.414757,55.414757,37
48.257023,6.609334,6.609334,40.720787,8.412867,8.412867,30.07291,10.359275,10.359275,23.20328,14.665495,14.665495,12.28035,16.93024,16.93024,0.8363701,44.30209,44.30209,0.1694972,49.802692,49.802692,0.0059463736,57.418613,57.418613,1.6287029e-06,55.641506,55.641506,38
48.11173,6.6583977,6.6583977,40.473408,8.477324,8.477324,29.77342,10.433563,10.433563,22.767784,14.771096,14.771096,11.946204,17.03986,17.03986,0.752458,44.545883,44.545883,0.16138162,50.056175,50.056175,0.004796404,57.6747,57.6747,1.7557809e-06,55.849068,55.849068,39
47.978203,6.70429,6.70429,40.200306,8.538085,8.538085,29.511314,10.502763,10.502763,22.333387,14.870074,14.870074,11.750683,17.142239,17.142239,0.71176374,44.771873,44.771873,0.15471967,50.294357,50.294357,0.005605865,57.922382,57.922382,3.4947616e-06,56.061367,56.061367,40
47.854286,6.74724,6.74724,39.96324,8.595088,8.595088,29.225496,10.567495,10.567495,21.957756,14.962878,14.962878,11.519416,17.238394,17.238394,0.6875519,44.988663,44.988663,0.15102828,50.519936,50.519936,0.004169275,58.15349,58.15349,2.8181744e-06,56.255375,56.255375,41
47.73993,6.7877364,6.7877364,39.702007,8.64867,8.64867,28.958603,10.628209,10.628209,21.5936,15.049892,15.049892,11.429267,17.327772,17.327772,0.6686179,45.18821,45.18821,0.14772855,50.731594,50.731594,0.0049496046,58.37767,58.37767,1.0855448e-06,56.44916,56.44916,42
47.60938,6.825859,6.825859,39.46934,8.698867,8.698867,28.696415,10.685108,10.685108,21.293982,15.131377,15.131377,11.271548,17.411776,17.411776,0.65307665,45.379704,45.379704,0.14570229,50.934372,50.934372,0.0036637546,58.58718,58.58718,1.6997777e-06,56.63474,56.63474,43
47.49876,6.861664,6.861664,39.222267,8.74618,8.74618,28.444916,10.738608,10.738608,20.962189,15.208141,15.208141,11.217504,17.490034,17.490034,0.6425879,45.55523,45.55523,0.14367586,51.12419,51.12419,0.0042662895,58.789104,58.789104,9.969024e-07,56.81885,56.81885,44
47.381466,6.895573,6.895573,39.002274,8.790743,8.790743,28.199987,10.789014,10.789014,20.730236,15.280634,15.280634,11.086241,17.564247,17.564247,0.63463855,45.72892,45.72892,0.14281301,51.30634,51.30634,0.003251739,58.979774,58.979774,1.1534601e-06,56.988533,56.988533,45
47.269173,6.9275017,6.9275017,38.78003,8.832893,8.832893,27.998558,10.836645,10.836645,20.468939,15.348914,15.348914,11.057205,17.633553,17.633553,0.63091487,45.885574,45.885574,0.14131434,51.47805,51.47805,0.0034890885,59.164394,59.164394,4.0224492e-07,57.1571,57.1571,46
47.15182,6.9578133,6.9578133,38.580162,8.872793,8.872793,27.802652,10.881763,10.881763,20.260569,15.413245,15.413245,10.930139,17.698864,17.698864,0.62596124,46.045227,46.045227,0.14068249,51.641308,51.641308,0.0029055162,59.339413,59.339413,1.2024655e-06,57.324608,57.324608,47
47.04786,6.986492,6.986492,38.376064,8.910529,8.910529,27.627821,10.924428,10.924428,20.047363,15.473999,15.473999,10.888264,17.760466,17.760466,0.6233267,46.186085,46.186085,0.13886406,51.79621,51.79621,0.0035246823,59.512863,59.512863,3.9084526e-07,57.48408,57.48408,48
46.943394,7.01387,7.01387,38.19116,8.946399,8.946399,27.453651,10.965053,10.965053,19.874445,15.531349,15.531349,10.762867,17.818863,17.818863,0.62333244,46.326344,46.326344,0.13771322,51.9435,51.9435,0.0026841338,59.672607,59.672607,3.3282768e-06,57.638783,57.638783,49
46.849236,7.0399413,7.0399413,38.010033,8.980511,8.980511,27.259624,11.003604,11.003604,19.667484,15.586039,15.586039,10.738694,17.874115,17.874115,0.6237329,46.454887,46.454887,0.13440257,52.084435,52.084435,0.003016622,59.830864,59.830864,4.5247413e-07,57.788025,57.788025,50
46.75722,7.0648193,7.0648193,37.841663,9.012906,9.012906,27.031359,11.040151,11.040151,19.515331,15.637918,15.637918,10.602879,17.926565,17.926565,0.623474,46.58455,46.58455,0.13062201,52.217937,52.217937,0.002589787,59.97803,59.97803,2.8038328e-06,57.9342,57.9342,51


==> expres/diff_eps/steps-100-eps_attack_100_wrn_cifar10.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
71.230995,7.3413,70.97777,4.7339773,88.79073,10.620911,143.6016,7.1059074,97.29475,6.7924376,114.3282,5.6309414,130.85931,6.704404,157.39464,6.6862392,73.97509,2.9038894,35.17887,2.5033023,78.69915,2.6187432,41.799866,2.504683,70.33364,2.2523036,31.747826,2.02092,43.549114,1.5121359,17.247305,1.129127,43.0319,1.7240369,18.405369,1.2722516,1
30.959866,12.403314,62.342606,5.328638,49.633286,14.135727,116.75706,7.713656,61.36143,9.953057,100.85751,6.454272,95.51295,9.670751,143.03761,7.678333,70.3755,3.645302,34.338528,2.8462586,78.68534,3.3706942,41.88739,2.928307,69.90651,2.7826276,30.369442,2.276416,44.43619,1.8358713,16.428501,1.268341,43.375847,2.0505614,18.084032,1.4279674,2
6.8239193,18.400923,34.638496,5.336354,28.274813,18.09225,92.00787,7.913218,33.230015,13.512326,79.21355,6.847575,58.982388,13.116865,118.69638,8.269295,67.78186,4.5295644,36.11904,3.171757,77.25109,4.233477,43.95412,3.3348675,68.969925,3.3942277,31.082962,2.5215282,45.11868,2.2117918,16.222391,1.4210867,43.676308,2.4074183,18.324032,1.5981077,3
1.2963259,23.499596,18.024908,5.2274876,12.836975,21.738491,61.483593,7.7987943,16.011553,16.932959,56.220455,6.97096,33.32905,16.480165,91.971344,8.523449,64.078,5.4576535,39.190197,3.4627078,74.20941,5.158392,47.2028,3.720047,66.66068,4.0469155,32.73362,2.7439294,45.129723,2.6309247,16.087652,1.5798318,43.643875,2.7954679,18.8118,1.7747489,4
0.2167893,27.66189,7.7262006,5.19176,4.619104,25.037449,35.936016,7.5734053,7.589221,20.115774,39.27862,6.9864764,17.064228,19.6434,66.121315,8.574212,59.696213,6.412957,42.18721,3.7206018,70.39411,6.1258593,50.872112,4.082236,63.444862,4.730488,34.73033,2.9416554,44.69428,3.0895417,16.382845,1.7409502,43.397583,3.211325,19.645374,1.9552219,5
0.002155111,31.126862,0.15623796,5.24075,1.5684714,28.041622,20.256182,7.3688045,3.5318954,23.066877,26.651596,6.9812937,8.578784,22.575825,46.768967,8.547077,54.923737,7.3839564,44.642803,3.9493573,66.29121,7.121876,54.495358,4.4227867,59.77273,5.436312,36.689957,3.1149824,44.033665,3.5838914,17.243917,1.9009012,43.055355,3.652071,20.93491,2.1370013,6
4.3372525e-05,34.04714,0.00062437786,5.3441505,0.55681694,30.797321,12.254134,7.2300653,1.8811686,25.811272,20.154125,6.992308,4.3484473,25.285606,33.458187,8.504002,50.22935,8.360842,46.673725,4.154257,62.09001,8.134351,57.402943,4.741979,55.98352,6.156624,38.602898,3.2658753,43.269833,4.1097617,18.545326,2.0572383,42.712505,4.1147676,22.690832,2.3182867,7
2.6884038e-05,36.539406,0.00039824497,5.46782,0.19486572,33.359776,7.0829906,7.152897,0.92231125,28.38686,14.17708,7.021195,2.2698505,27.804693,23.915472,8.4615345,45.975193,9.337409,48.397053,4.339977,58.02801,9.15586,59.98828,5.040292,52.29427,6.8867736,40.236362,3.3972342,42.475155,4.6629033,20.113966,2.208985,42.441605,4.596927,24.835875,2.497584,8
1.5463696e-05,38.659122,0.0004552122,5.596025,0.03962666,35.75151,2.3087199,7.121009,0.39472738,30.814835,8.329185,7.0675807,1.1039662,30.15816,16.228924,8.42515,42.240864,10.308716,49.859642,4.5097713,54.28693,10.17927,62.37584,5.318436,48.907543,7.6217775,41.778347,3.5124962,41.701008,5.2381983,21.876144,2.35532,42.291378,5.095779,27.291119,2.6738572,9
1.1895241e-05,40.486958,0.0004264224,5.716762,0.00576329,37.994644,0.33825907,7.120594,0.2022451,33.115227,6.2662716,7.1318946,0.5924904,32.367294,12.788581,8.3961,38.94883,11.273033,51.09395,4.6653624,50.904003,11.201148,64.47356,5.5783477,45.893635,8.358287,43.293453,3.614714,40.978626,5.832404,23.758472,2.4963562,42.29635,5.609261,30.013952,2.8470325,10
6.765873e-06,42.07124,0.00029340948,5.8304443,0.0006883136,40.094894,0.030773317,7.144372,0.10027089,35.298176,4.5392866,7.213381,0.35674435,34.44389,10.601474,8.375436,36.007614,12.2277355,52.078056,4.8084044,47.804287,12.217308,66.18681,5.821214,43.25495,9.093212,44.818798,3.7065988,40.29184,6.441653,25.649012,2.632469,42.474476,6.1346045,32.96331,3.0165255,11
5.3672293e-06,43.47391,0.00023004683,5.938431,0.00012369419,42.06433,0.0066101863,7.183698,0.040232863,37.373943,2.363427,7.305818,0.2843919,36.403767,11.815914,8.360569,33.36814,13.172445,53.02132,4.940055,44.868973,13.226489,67.450554,6.0484877,40.924862,9.825144,46.28006,3.7905154,39.646065,7.0631843,27.567162,2.7643468,42.809277,6.67012,36.100746,3.1821864,12
5.288571e-06,44.727272,0.00029802156,6.04087,2.7228522e-05,43.9093,0.0016999911,7.236296,0.029812723,39.34766,2.0429635,7.4079103,0.14320469,38.2563,5.9044895,8.354393,31.0163,14.105845,54.017033,5.0620904,42.101246,14.226056,68.54147,6.2617807,38.82556,10.55209,47.54585,3.8677208,39.051598,7.694329,29.605667,2.8923347,43.292656,7.2137537,39.393063,3.3438277,13
5.8733976e-06,45.862392,0.00042212327,6.1398253,5.126393e-06,45.641262,0.00031478467,7.3004045,0.016551727,41.229645,1.3030007,7.517163,0.05566785,40.01041,3.1102653,8.352471,28.86549,15.027955,54.924774,5.175203,39.583096,15.214753,69.72328,6.46202,36.88887,11.273253,48.63547,3.9396694,38.49995,8.332726,31.72526,3.0170388,43.903786,7.764044,42.822018,3.50095,14
3.3221256e-06,46.89243,0.00016270913,6.2325706,1.0011958e-06,47.266983,5.1215637e-05,7.37228,0.011435036,43.019558,1.0161211,7.631234,0.04666897,41.674335,3.4852679,8.356125,26.896322,15.937175,55.678013,5.2798805,37.29126,16.190857,70.76201,6.6501017,35.12595,11.987467,49.701702,4.007219,37.962265,8.976157,33.81134,3.1385877,44.620705,8.319032,46.377533,3.6536536,15
5.963268e-06,47.840282,0.0004958206,6.320731,1.475279e-07,48.79357,6.153734e-06,7.4509997,0.007671116,44.725533,0.7066899,7.7501545,0.06174743,43.255775,5.282957,8.364431,25.029024,16.833746,56.125294,5.376894,35.122383,17.15467,71.46878,6.827077,33.492924,12.6944065,50.72895,4.07117,37.424667,9.622977,35.852215,3.2568514,45.431038,8.87775,50.050766,3.8020394,16
2.6062469e-06,48.70861,0.00013525407,6.402096,3.2251975e-08,50.22919,9.856153e-07,7.5360837,0.0030487552,46.35152,0.2752026,7.872209,0.08346407,44.759705,7.6769676,8.381005,23.243755,17.717093,56.194527,5.4671936,33.06934,18.10472,71.94162,6.99319,31.966272,13.392918,51.710682,4.132482,36.890564,10.271353,37.892387,3.3724003,46.321926,9.4385395,53.87549,3.9459803,17
8.450852e-06,49.51577,0.00075577165,6.4778805,1.1905747e-08,51.584755,4.2505835e-07,7.623447,0.0009270905,47.901905,0.078220785,7.996015,0.0380952,46.192,3.353489,8.400532,21.568592,18.58769,56.109295,5.551714,31.128866,19.040844,72.19543,7.149148,30.537516,14.082783,52.672314,4.19178,36.351788,10.920564,39.919838,3.48529,47.29602,10.000713,57.87676,4.0852237,18
2.3247655e-06,50.262367,0.000112936774,6.547369,6.6473147e-09,52.86657,2.8783424e-07,7.7132225,0.00023286456,49.378475,0.016140997,8.121906,0.0054850215,47.558453,0.35303202,8.426419,20.010803,19.44449,55.87814,5.631176,29.282507,19.962746,72.145676,7.295942,29.174269,14.763315,53.534492,4.249259,35.812023,11.568425,41.91251,3.5952733,48.34221,10.563001,62.10066,4.219937,19
3.3870176e-06,50.96158,0.00026708443,6.612279,2.7891351e-09,54.07847,1.3282991e-07,7.805074,8.5019594e-05,50.785343,0.004797073,8.246648,0.0018824909,48.861263,0.14334756,8.456117,18.547424,20.288034,55.73354,5.706169,27.494724,20.870708,71.71875,7.434172,27.89572,15.434653,54.31406,4.305404,35.25848,12.214475,43.854305,3.7025793,49.459633,11.124592,66.53423,4.349851,20
2.707392e-06,51.61255,0.00017235907,6.6718287,2.2165119e-09,55.227627,1.3939767e-07,7.895297,3.707475e-05,52.12584,0.0017783211,8.36979,0.00090773305,50.109837,0.07183724,8.490182,17.219584,21.118162,55.65442,5.7772393,25.7703,21.764458,70.97987,7.564517,26.666037,16.09609,54.93034,4.36072,34.69027,12.857225,45.728466,3.8069606,50.63525,11.684543,71.16205,4.4747863,21
1.8342664e-06,52.22486,0.00011686786,6.729055,1.3679758e-09,56.322033,8.6546905e-08,7.985608,1.910304e-05,53.406624,0.0009905386,8.491217,0.00041840787,51.30465,0.02966525,8.526859,16.007757,21.935255,55.443714,5.8448663,24.118795,22.64432,70.11308,7.6879005,25.492277,16.747923,55.4772,4.4154825,34.089626,13.496339,47.516384,3.9081972,51.850647,12.242637,75.93226,4.5950336,22
1.988662e-06,52.801357,0.000120192046,6.781396,1.0586051e-09,57.36278,7.6653215e-08,8.076134,9.697415e-06,54.62629,0.0004103234,8.609294,0.0001987493,52.448463,0.0125298705,8.568729,14.880592,22.738588,54.925777,5.9096117,22.588253,23.509548,69.544815,7.8049035,24.373554,17.389252,55.94958,4.4701805,33.465668,14.130894,49.24077,4.006145,53.076664,12.798102,80.77663,4.7105,23
2.1307696e-06,53.344883,0.00015192514,6.8295164,7.1663936e-10,58.35507,4.598367e-08,8.166163,4.923449e-06,55.792408,0.00022891612,8.724044,0.00012113456,53.546356,0.0058056144,8.6116495,13.777424,23.528757,54.093792,5.971359,21.139488,24.36154,68.845566,7.9157877,23.289738,18.020521,56.354713,4.5246897,32.816532,14.7605095,50.879295,4.1009784,54.29938,13.350757,85.71494,4.821164,24
1.2105594e-06,53.858875,6.140868e-05,6.876002,4.5927323e-10,59.301556,3.238696e-08,8.251978,2.90595e-06,56.906693,9.822282e-05,8.837995,6.712473e-05,54.599293,0.0027492342,8.658552,12.715645,24.305193,52.974556,6.030387,19.763674,25.199549,67.74376,8.020642,22.26798,18.641207,56.7318,4.579005,32.139984,15.384644,52.42716,4.1927037,55.48082,13.899889,90.62275,4.927496,25
1.1485783e-06,54.346405,7.587048e-05,6.919653,5.605984e-10,60.206806,4.165121e-08,8.336982,1.4789282e-06,57.975662,6.152573e-05,8.946387,5.3963267e-05,55.609493,0.0020036197,8.708665,11.682936,25.068474,51.616302,6.087273,18.500185,26.023869,66.90087,8.120461,21.277693,19.251808,57.038296,4.633149,31.452307,16.003208,53.912125,4.2814074,56.600845,14.444952,95.43982,5.0296984,26
9.044353e-07,54.8082,4.2767457e-05,6.9613004,1.530421e-10,61.07514,9.357022e-09,8.422083,1.1881258e-06,58.99632,4.4858687e-05,9.054677,3.2331456e-05,56.580074,0.0010608782,8.76015,10.7255535,25.817846,50.140137,6.14216,17.370487,26.833866,66.43919,8.215404,20.316042,19.852161,57.173126,4.6872597,30.761772,16.615393,55.306873,4.3670096,57.671513,14.985393,100.19713,5.128121,27
8.934587e-07,55.247543,6.274452e-05,7.000303,2.1024596e-10,61.90583,1.3722881e-08,8.503582,5.864516e-07,59.97586,2.6380067e-05,9.15666,2.9001036e-05,57.5149,0.0010766827,8.813255,9.815891,26.55435,48.387962,6.195997,16.317297,27.629896,66.025826,8.3052,19.363808,20.442553,57.0501,4.7416015,30.06514,17.221115,56.605583,4.449833,58.667988,15.521245,104.79413,5.222903,28
8.0965253e-07,55.665558,3.6737667e-05,7.036075,8.364083e-11,62.705036,4.527704e-09,8.58409,5.838722e-07,60.91189,2.5855876e-05,9.257162,1.7857923e-05,58.41615,0.0005996105,8.869372,8.971484,27.27729,46.644505,6.248553,15.363689,28.411922,65.57365,8.390279,18.452435,21.022469,56.88479,4.796219,29.359997,17.819756,57.794964,4.529883,59.61165,16.051874,109.245285,5.3141594,29
5.1664875e-07,56.06518,2.6982592e-05,7.0721006,2.3893382e-10,63.47211,2.0776339e-08,8.66371,3.4273867e-07,61.810043,1.5624857e-05,9.350696,1.4288922e-05,59.2846,0.0005376824,8.927301,8.16445,27.986969,44.67366,6.300013,14.427287,29.180134,64.4621,8.470812,17.606247,21.59264,56.799618,4.8511906,28.650179,18.41148,58.922028,4.6072016,60.46312,16.577124,113.50455,5.402146,30
7.55951e-07,56.446007,3.6883474e-05,7.103153,5.7889842e-11,64.20983,3.545636e-09,8.739737,3.641728e-07,62.67065,1.9442754e-05,9.443933,8.082599e-06,60.121967,0.00026826022,8.986968,7.4089193,28.683456,42.742466,6.350812,13.480358,29.934774,62.482704,8.547108,16.843002,22.152494,56.877464,4.906433,27.965141,18.995823,60.011913,4.681755,61.237106,17.096579,117.574066,5.4873996,31
3.48169e-07,56.813194,1.7144928e-05,7.136262,1.6478649e-10,64.91921,1.46122945e-08,8.814379,1.801602e-07,63.500225,7.8577605e-06,9.532234,8.42613e-06,60.928112,0.00034564492,9.046919,6.6521826,29.366854,40.23704,6.4008737,12.572786,30.676544,61.10127,8.619583,16.155054,22.702963,56.94052,4.9620056,27.277374,19.5725,60.97046,4.753691,61.92408,17.610195,121.4263,5.5701437,32
5.28978e-07,57.162163,2.4878294e-05,7.163238,3.111928e-11,65.60219,1.8582547e-09,8.883568,1.7613928e-07,64.29542,1.0100567e-05,9.6171,5.019304e-06,61.706432,0.0002048418,9.108391,6.0001698,30.037157,38.3814,6.450528,11.765435,31.404428,60.019215,8.688311,15.497347,23.243704,56.889343,5.0175753,26.578327,20.141222,61.791584,4.822836,62.49067,18.117762,125.0311,5.6504416,33
1.9969575e-07,57.50032,7.1438963e-06,7.194188,9.6479366e-11,66.26236,8.75889e-09,8.95497,1.15804966e-07,65.0629,5.507479e-06,9.697645,5.9815047e-06,62.457882,0.00029459066,9.167224,5.483101,30.694075,37.397526,6.499998,11.013696,32.118958,58.881214,8.753726,14.854103,23.775127,56.74469,5.0734096,25.897106,20.702168,62.564888,4.889436,62.949745,18.619274,128.40474,5.7286396,34
6.126436e-07,57.821095,4.2690514e-05,7.2177315,3.16906e-11,66.89685,2.2248903e-09,9.020376,1.6120741e-07,65.798645,1.0196704e-05,9.777072,2.800706e-06,63.182724,0.000115209245,9.227901,5.0757766,31.3381,37.17928,6.5496287,10.33406,32.820457,57.930664,8.815897,14.199536,24.297138,56.423332,5.129114,25.216145,21.255127,63.22307,4.953675,63.32127,19.114496,131.595,5.804832,35
1.841738e-07,58.13342,6.302189e-06,7.246755,7.0718896e-11,67.51277,6.453244e-09,9.088506,5.9155074e-08,66.50755,2.6558944e-06,9.853086,3.353507e-06,63.883926,0.00014692383,9.285146,4.718591,31.969528,36.916203,6.5989304,9.632756,33.50915,56.54521,8.87534,13.550762,24.809774,56.04249,5.184659,24.519827,21.800144,63.695057,5.015614,63.586586,19.603468,134.50613,5.879519,36
6.0077383e-07,58.43149,4.37076e-05,7.2663856,1.6352942e-11,68.10403,1.0003677e-09,9.15018,1.09500114e-07,67.190445,8.584963e-06,9.928202,1.6127965e-06,64.56218,6.81816e-05,9.347213,4.376429,32.58801,35.941418,6.648288,8.923057,34.184715,53.947426,8.93204,12.926533,25.31296,55.652145,5.239971,23.81253,22.337074,64.00669,5.075472,63.775864,20.085667,137.29585,5.952613,37
1.1880842e-07,58.72058,2.39867e-06,7.29238,6.281621e-11,68.6821,5.9173617e-09,9.215404,4.9688627e-08,67.8496,2.4957747e-06,9.999181,1.9646684e-06,65.21897,8.450004e-05,9.404487,4.0435023,33.19374,34.61666,6.697547,8.21134,34.84815,51.232906,8.98607,12.363489,25.807001,55.334835,5.2949533,23.131279,22.866323,64.35279,5.1333957,63.91453,20.561226,139.93791,6.0243893,38
8.214256e-07,58.998993,6.615545e-05,7.311587,7.760221e-12,69.2364,3.9689385e-10,9.274993,4.077794e-08,68.48436,2.6429545e-06,10.067647,1.0868602e-06,65.855545,5.122329e-05,9.464564,3.7814097,33.78709,33.98834,6.746913,7.6118736,35.498566,48.936863,9.037892,11.836822,26.291882,54.99428,5.3497868,22.465422,23.387241,64.66323,5.189092,63.978245,21.02982,142.38333,6.095025,39
1.0802746e-07,59.2686,2.262581e-06,7.335855,3.868856e-11,69.77875,3.6587489e-09,9.337251,4.7378016e-08,69.097046,2.6856455e-06,10.132575,1.4063202e-06,66.47267,6.1032653e-05,9.521428,3.5579777,34.36839,33.84311,6.7963095,7.0219064,36.13701,46.69768,9.08694,11.355735,26.767906,54.677578,5.404404,21.823072,23.900196,64.96324,5.242771,63.97477,21.491959,144.75601,6.1645293,40
7.361629e-07,59.527874,6.055919e-05,7.3528514,5.819893e-12,70.29986,3.0730066e-10,9.392393,3.893392e-08,69.688,2.979827e-06,10.197261,7.049229e-07,67.06958,2.976346e-05,9.583419,3.3964567,34.93748,33.92671,6.84589,6.5245423,36.763203,45.442802,9.134093,10.921898,27.23514,54.552113,5.45877,21.195133,24.404715,65.20035,5.294384,63.921818,21.947304,147.01761,6.2331705,41
9.890795e-08,59.780586,2.039368e-06,7.3749347,2.1802941e-11,70.80901,2.0024513e-09,9.452338,3.7199925e-08,70.260506,2.1435374e-06,10.257052,9.944656e-07,67.64866,4.4160544e-05,9.639794,3.2237892,35.494545,33.731827,6.895622,6.093039,37.37746,44.472645,9.179066,10.54424,27.693312,54.437523,5.512307,20.571924,24.901047,65.272545,5.3439817,63.792107,22.396019,149.22801,6.301134,42
3.7646487e-07,60.024055,2.9421553e-05,7.394057,3.0500275e-12,71.29883,1.458058e-10,9.504699,3.1680415e-08,70.812195,2.2710751e-06,10.317221,4.61289e-07,68.21068,1.8640778e-05,9.700912,3.050394,36.039764,32.790962,6.945521,5.732845,37.979706,43.769062,9.221925,10.16612,28.142965,54.003216,5.565237,19.954098,25.38885,65.136345,5.391702,63.609592,22.838,151.28911,6.368478,43
8.163059e-08,60.260155,1.4306702e-06,7.4123716,2.3605099e-11,71.780334,2.1476185e-09,9.558398,4.3877478e-08,71.34674,2.918236e-06,10.37495,6.4374547e-07,68.755516,2.6830621e-05,9.756615,2.8431451,36.57357,31.154856,6.995488,5.418884,38.570087,43.24008,9.262846,9.76467,28.584415,53.06628,5.6173296,19.347157,25.868488,64.96269,5.437675,63.362137,23.27315,153.26074,6.4350476,44
2.9976223e-07,60.49075,2.2286387e-05,7.430114,2.0603053e-12,72.2415,9.8626295e-11,9.609472,2.8488733e-08,71.861786,2.0237692e-06,10.4316845,2.574518e-07,69.28576,1.2294102e-05,9.814352,2.6710172,37.096317,29.823336,7.0462737,5.145116,39.14917,43.292732,9.302157,9.361278,29.017382,52.024788,5.668925,18.75361,26.339916,64.71345,5.481832,63.049187,23.701452,155.02933,6.500882,45
7.3313316e-08,60.712,1.284236e-06,7.4468737,1.7177489e-11,72.69665,1.5964701e-09,9.66082,1.3308446e-07,72.36216,1.2152293e-05,10.483281,4.4573113e-07,69.799286,2.0654887e-05,9.86906,2.5347013,37.607872,29.494953,7.0968494,4.932085,39.71703,43.58228,9.339567,9.000964,29.442371,51.28821,5.7198286,18.17531,26.803215,64.429985,5.5243254,62.65298,24.123245,156.54419,6.5661683,46
3.2593044e-07,60.929424,2.489283e-05,7.463769,1.2579215e-12,73.131714,6.002042e-11,9.7089205,2.2373767e-08,72.84478,1.4754625e-06,10.535772,2.1187041e-07,70.300285,1.0515769e-05,9.925168,2.4430802,38.1085,29.92033,7.1479006,4.7425375,40.273785,44.178432,9.375915,8.677824,29.8592,50.625664,5.770056,17.612762,27.258297,64.09188,5.5652604,62.189907,24.538475,157.7684,6.6310663,47
7.0171055e-08,61.138344,1.3444553e-06,7.479928,6.7500124e-12,73.56217,5.7314414e-10,9.758209,1.3884846e-07,73.31305,1.2707989e-05,10.584527,4.0402725e-07,70.78543,1.9601963e-05,9.977564,2.3751545,38.598305,30.681543,7.1989803,4.5647006,40.819298,44.268875,9.410993,8.391844,30.268257,50.237526,5.8195925,17.083397,27.7055,63.82449,5.604646,61.715355,24.94693,158.97551,6.6954827,48
2.2310591e-07,61.34273,1.473975e-05,7.4955106,8.3862035e-13,73.9749,4.096939e-11,9.80512,2.2991417e-08,73.7685,1.588912e-06,10.63191,1.0264814e-07,71.25988,3.0553201e-06,10.033253,2.364636,39.07767,32.962605,7.2500744,4.391685,41.354565,44.31477,9.444729,8.146162,30.669535,50.121563,5.8683834,16.555838,28.144663,63.478733,5.642805,61.20692,25.348597,160.02303,6.7595162,49
6.778261e-08,61.54294,1.812603e-06,7.5114255,4.6088584e-12,74.383095,3.8856177e-10,9.850796,1.519859e-07,74.20913,1.4245784e-05,10.676847,3.3060812e-07,71.71819,1.8329434e-05,10.083164,2.3770936,39.546993,35.14852,7.301609,4.2143283,41.878765,43.95665,9.476671,7.930589,31.063078,50.17626,5.916476,16.040415,28.57604,63.121075,5.679619,60.715767,25.74367,161.13832,6.823094,50
1.5271189e-07,61.734486,9.435807e-06,7.526222,4.816955e-13,74.77476,2.2322016e-11,9.895739,2.2368662e-08,74.636986,1.7009163e-06,10.721617,8.23638e-08,72.1655,2.3902683e-06,10.13605,2.345844,40.00554,35.741398,7.3533263,4.0431895,42.39277,43.67414,9.50729,7.758067,31.449062,50.347054,5.963758,15.536519,28.999403,62.659397,5.7152023,60.229645,26.13203,162.28697,6.8860617,51
6.714012e-08,61.923862,1.9655101e-06,7.5414743,3.2822924e-12,75.16277,2.6474178e-10,9.939972,1.5989437e-07,75.05322,1.5261036e-05,10.764107,2.1919764e-07,72.600494,1.3417027e-05,10.185789,2.29761,40.45407,35.538708,7.404773,3.8967535,42.89634,43.238766,9.536808,7.582074,31.827679,50.31767,6.0102234,15.044164,29.41519,62.189342,5.749586,59.725105,26.513794,163.25252,6.9485106,52
1.2469803e-07,62.1066,6.7115293e-06,7.5546737,3.5932656e-13,75.53336,1.7317583e-11,9.982811,1.9547079e-08,75.45803,1.4049649e-06,10.8045225,6.038509e-08,73.02243,1.8210475e-06,10.235689,2.2601907,40.892574,36.803524,7.4569626,3.7630868,43.389446,43.055183,9.565532,7.438824,32.198486,50.32226,6.0560565,14.590957,29.822937,61.860264,5.782869,59.224064,26.888504,164.22176,7.0106277,53
7.54264e-08,62.286137,2.3505957e-06,7.568983,1.8810593e-12,75.90181,1.4184866e-10,10.0236635,1.4405575e-07,75.85059,1.3826881e-05,10.844984,1.9124921e-07,73.43448,1.2312255e-05,10.284159,2.2781935,41.320015,38.14195,7.5090714,3.6549683,43.872047,43.16364,9.59316,7.3034377,32.561646,50.41053,6.1011057,14.162361,30.222773,61.549076,5.8151846,58.72157,27.256422,165.21414,7.072397,54
7.1529826e-08,62.460712,2.1059432e-06,7.58137,2.402129e-13,76.25612,1.1731062e-11,10.066142,1.3167181e-08,76.23201,8.872522e-07,10.882301,4.979824e-08,73.83499,1.6127574e-06,10.331974,2.2280693,41.737995,37.65501,7.561214,3.5466015,44.344303,42.884304,9.6200485,7.2132726,32.917492,50.83814,6.145314,13.752125,30.614662,61.30434,5.8465667,58.204845,27.617218,166.03271,7.1335993,55
8.20974e-08,62.63232,2.5988857e-06,7.5948324,1.274874e-12,76.60771,9.786818e-11,10.104779,1.6249217e-07,76.60277,1.572829e-05,10.919156,8.178267e-08,74.22432,3.7861098e-06,10.378146,2.169608,42.146633,35.931927,7.6136537,3.3810074,44.806774,41.729137,9.646222,7.126941,33.266026,51.167004,6.188951,13.366597,30.99875,61.08964,5.8770337,57.69877,27.971272,166.93307,7.1942782,56
1.2179747e-07,62.797764,7.047771e-06,7.606452,1.7462179e-13,76.94582,8.3500975e-12,10.146174,1.0803583e-08,76.964165,6.928789e-07,10.954473,3.396898e-08,74.605354,1.0623106e-06,10.42393,1.9691031,42.545895,31.42818,7.6661563,3.1914563,45.259308,39.918156,9.671263,7.0170803,33.60729,51.390675,6.2316904,12.996606,31.375162,60.925106,5.90664,57.2239,28.318148,167.81184,7.254381,57
1.5112421e-07,62.961906,8.616793e-06,7.619942,7.4323376e-13,77.281456,5.3784952e-11,10.184761,1.3224668e-07,77.314445,1.278934e-05,10.989364,1.6444035e-07,74.97375,1.2661454e-05,10.469992,1.8324592,42.936024,29.46231,7.718212,2.9726453,45.70238,37.60696,9.695228,6.877905,33.94139,51.201622,6.2735653,12.659835,31.743652,60.80976,5.935696,56.751907,28.658432,168.7309,7.3137393,58
1.2140536e-07,63.120464,7.1271857e-06,7.63037,1.2704998e-13,77.60521,6.43927e-12,10.223857,9.942486e-09,77.65696,6.235877e-07,11.022287,2.5471824e-08,75.335655,7.669023e-07,10.513477,1.7240382,43.3167,29.32881,7.770245,2.740053,46.13578,35.54017,9.7183485,6.755197,34.26869,50.942345,6.314721,12.325438,32.104786,60.660572,5.964079,56.27265,28.991863,169.57843,7.3723087,59
1.46984e-07,63.276875,8.715275e-06,7.6437464,4.0001216e-13,77.92548,2.7568234e-11,10.261021,2.8098713e-08,77.98968,2.451462e-06,11.0533905,6.883523e-08,75.68678,3.824847e-06,10.55965,1.6867434,43.68839,30.821007,7.821998,2.528052,46.56019,33.96759,9.741104,6.613689,34.58911,50.7143,6.355118,12.009005,32.45855,60.471,5.9915447,55.804176,29.318668,170.41351,7.430169,60
7.213904e-08,63.429474,2.8107581e-06,7.654332,1.11567236e-13,78.23519,5.6413893e-12,10.297301,7.877421e-09,78.31446,4.7541943e-07,11.08459,1.9530129e-08,76.032265,5.579142e-07,10.6025505,1.6729128,44.050983,32.928158,7.8735743,2.3533776,46.97503,33.002663,9.762667,6.545448,34.90272,51.2898,6.3948364,11.69672,32.80469,60.27104,6.018456,55.26864,29.638607,171.10007,7.487217,61
7.274594e-08,63.57841,2.3822586e-06,7.665894,2.6767214e-13,78.54208,1.6829847e-11,10.334666,1.7794624e-08,78.63155,1.4868904e-06,11.114295,6.481943e-08,76.36545,3.914229e-06,10.646768,1.6891627,44.40546,35.2958,7.924856,2.1539247,47.381325,29.92361,9.783583,6.469177,35.209373,51.93531,6.4337196,11.41391,33.143635,60.06569,6.0445433,54.749287,29.952087,171.68398,7.5432973,62
1.254352e-07,63.724377,7.6174606e-06,7.675906,7.529122e-14,78.83787,3.86298e-12,10.370008,7.965614e-09,78.93947,4.651171e-07,11.144153,1.6393395e-08,76.692764,4.6996746e-07,10.688372,1.6777805,44.750847,35.07975,7.9758744,1.8819834,47.7779,24.631664,9.803496,6.4573493,35.50976,53.17095,6.4716563,11.126172,33.47528,59.72841,6.0701203,54.16613,30.25865,172.24504,7.598562,63
6.5596446e-08,63.866188,2.0888444e-06,7.686399,1.2958878e-13,79.131516,7.6562975e-12,10.403834,1.5491683e-08,79.24059,1.2717007e-06,11.171413,4.3795005e-08,77.01242,2.4576889e-06,10.73098,1.6030698,45.087814,32.386063,8.026459,1.6277571,48.16607,19.655718,9.82282,6.426755,35.803257,54.393707,6.5089207,10.8611965,33.7998,59.495804,6.095122,53.608917,30.559172,172.79839,7.6530204,64
6.7687736e-08,64.007706,2.5286995e-06,7.6973095,5.8359845e-14,79.417015,3.131656e-12,10.439157,8.419193e-09,79.53414,4.9078477e-07,11.19982,1.4110088e-08,77.324005,4.0792307e-07,10.770347,1.5741203,45.416664,33.26594,8.076948,1.4004056,48.54512,16.077917,9.841563,6.419677,36.09036,55.506058,6.545414,10.607614,34.11726,59.266518,6.119644,53.021576,30.853354,173.27507,7.7066135,65
4.8403805e-08,64.14359,1.3670567e-06,7.7071667,1.1423464e-13,79.69753,7.0194675e-12,10.472644,1.3261808e-08,79.82126,1.0671974e-06,11.224871,2.5551792e-08,77.62838,1.0896802e-06,10.811648,1.545382,45.73782,33.955017,8.127024,1.2690244,48.916008,14.753069,9.859619,6.3579617,36.370884,55.97852,6.5813565,10.373539,34.427864,59.057858,6.143699,52.486,31.14111,173.88249,7.7593436,66
6.618157e-08,64.27916,2.612515e-06,7.717956,4.3521234e-14,79.97262,2.6266873e-12,10.505751,7.2204944e-09,80.10062,4.353652e-07,11.2519455,1.1633764e-08,77.925026,3.3979404e-07,10.848771,1.5093334,46.050735,33.209385,8.176963,1.1609119,49.278004,13.912894,9.877051,6.280782,36.64529,55.83185,6.616637,10.149425,34.731506,58.94535,6.1673217,51.959415,31.422903,174.44785,7.811246,67
5.1236874e-08,64.409454,1.50723e-06,7.725277,8.081085e-14,80.24195,4.5863664e-12,10.539447,1.3347069e-08,80.37536,1.0480495e-06,11.275596,2.2533486e-08,78.21679,1.0132293e-06,10.889491,1.4283298,46.355927,33.042328,8.226209,1.1005614,49.63209,13.787187,9.894113,6.1611137,36.913662,55.071426,6.651159,9.938977,35.028473,58.846508,6.1903095,51.433792,31.698437,175.00676,7.8621254,68
5.825643e-08,64.5397,2.477488e-06,7.7370024,4.3708713e-14,80.5053,2.5827823e-12,10.5703335,7.2408066e-09,80.642456,4.644185e-07,11.302235,9.628263e-09,78.5001,2.8350024e-07,10.923967,1.3725257,46.653862,32.587994,8.27487,1.0387965,49.977676,13.679607,9.910745,6.062606,37.175858,54.76115,6.6848927,9.748207,35.318592,58.92228,6.2129874,50.900158,31.967785,175.43831,7.9121547,69
5.3816265e-08,64.66607,1.5582131e-06,7.743919,5.799172e-14,80.764786,3.0337067e-12,10.602506,1.1161914e-08,80.9039,7.805415e-07,11.324377,1.6448185e-08,78.779106,6.9195136e-07,10.964401,1.2254859,46.94456,26.96035,8.323123,1.0102468,50.315884,13.751175,9.927078,6.001805,37.432053,55.24899,6.71793,9.538074,35.6024,58.83686,6.235003,50.415844,32.23142,175.73825,7.9611125,70
1.13115014e-07,64.79075,7.795865e-06,7.7554493,3.329024e-14,81.017555,1.8677278e-12,10.634246,6.369729e-09,81.15961,4.0869045e-07,11.349451,7.550558e-09,79.0499,2.1913623e-07,10.997484,1.0880833,47.228138,22.051632,8.371065,0.9727379,50.645687,13.929244,9.942565,5.9596953,37.68259,56.051853,6.749984,9.354794,35.87936,58.999516,6.2565966,49.939865,32.48878,176.01178,8.009263,71
4.944109e-08,64.91288,1.4196348e-06,7.7626386,4.1025495e-14,81.26692,2.0016627e-12,10.666143,1.0941157e-08,81.409706,7.7784773e-07,11.371273,1.4895541e-08,79.316826,6.9624923e-07,11.034579,0.9885997,47.50459,20.019796,8.418502,0.9567379,50.967842,14.101698,9.957731,5.9316072,37.927303,56.716812,6.781295,9.171591,36.150036,59.021942,6.2777786,49.481255,32.740555,176.14703,8.056536,72
1.11614845e-07,65.03261,7.812905e-06,7.773116,2.6163238e-14,81.5107,1.4425896e-12,10.694931,4.3049284e-09,81.65312,2.7819797e-07,11.394562,6.9750197e-09,79.575806,2.1138204e-07,11.065292,0.97006124,47.77391,21.390837,8.465176,0.9344167,51.282352,14.441648,9.972339,5.892189,38.16629,57.078064,6.8120003,8.993507,36.4142,59.025623,6.2983947,49.059906,32.986237,176.48492,8.102778,73
4.3514827e-08,65.15166,1.11083e-06,7.7804117,3.3434145e-14,81.7506,1.6930531e-12,10.727021,8.267283e-09,81.89221,5.62574e-07,11.416409,1.1935533e-08,79.83152,5.281729e-07,11.1017475,0.95309055,48.03708,22.226856,8.511298,0.93135333,51.589725,15.125665,9.98647,5.8620157,38.399685,57.270634,6.8418803,8.803568,36.672363,58.74468,6.318679,48.66445,33.22646,176.80049,8.148065,74
6.573673e-08,65.26659,3.2299008e-06,7.790517,2.0839594e-14,81.985504,1.1597945e-12,10.75431,4.4082844e-09,82.12619,2.673015e-07,11.43779,5.8625034e-09,80.08018,1.7982399e-07,11.131603,0.9548629,48.293407,23.101995,8.556735,0.9087593,51.88981,15.35145,10.000029,5.8114467,38.62762,57.246254,6.8710713,8.619432,36.924114,58.56055,6.338396,48.30124,33.461056,177.47598,8.192472,75
3.9667412e-08,65.38116,1.030664e-06,7.796339,2.726751e-14,82.21738,1.4363954e-12,10.7840605,6.9769963e-09,82.35476,4.3811556e-07,11.460264,9.43314e-09,80.32497,3.7779535e-07,11.167543,0.9036954,48.543606,21.46623,8.60165,0.90791035,52.182903,16.052265,10.013158,5.7353835,38.850075,56.861046,6.8995433,8.444261,37.169853,58.311527,6.357663,47.926186,33.690266,178.00793,8.236062,76
5.539812e-08,65.49255,2.6227754e-06,7.806862,1.360901e-14,82.44362,7.1762155e-13,10.811689,4.2038364e-09,82.57873,2.5040467e-07,11.479336,5.206805e-09,80.5638,1.8237093e-07,11.198494,0.8703555,48.787582,21.086126,8.645948,0.85779405,52.46895,15.32942,10.025595,5.6749697,39.06746,56.724205,6.927426,8.288152,37.40982,58.174377,6.3764367,47.565567,33.91409,178.75732,8.278575,77
3.7350123e-08,65.602196,9.402964e-07,7.811757,2.0044227e-14,82.6667,9.902296e-13,10.838686,6.0486682e-09,82.79883,3.7136093e-07,11.501539,7.9896845e-09,80.797615,3.3791932e-07,11.232627,0.8445471,49.025368,21.366993,8.689364,0.8367376,52.748493,15.893862,10.037906,5.5982213,39.279648,56.686165,6.9547377,8.133284,37.64401,57.974884,6.3949075,47.165024,34.13255,179.1298,8.3201,78
4.7106354e-08,65.71158,2.0936764e-06,7.8218985,1.08088e-14,82.88584,5.590981e-13,10.865594,3.4060965e-09,83.01314,1.9311412e-07,11.518458,4.7185e-09,81.02701,1.7619625e-07,11.26208,0.83619815,49.25705,22.122808,8.732246,0.80863106,53.021263,16.121878,10.049733,5.552822,39.486805,56.968365,6.9812284,8.001305,37.87232,57.917004,6.4129434,46.80701,34.34578,179.63638,8.360611,79
3.4516667e-08,65.8166,9.4684026e-07,7.826728,1.75146e-14,83.10138,8.653935e-13,10.89294,5.693466e-09,83.2247,3.3663395e-07,11.538558,7.707796e-09,81.25207,3.545072e-07,11.294978,0.82999825,49.4833,22.697763,8.774286,0.8118636,53.287827,17.124786,10.061435,5.477368,39.688934,56.72984,7.0071597,7.853458,38.095123,57.62833,6.430608,46.3627,34.55402,179.5763,8.400335,80
5.6666654e-08,65.92155,2.6314856e-06,7.8381724,9.425199e-15,83.31185,4.750609e-13,10.917883,2.7651e-09,83.43016,1.5842829e-07,11.556154,3.939979e-09,81.47273,1.4924109e-07,11.322729,0.834722,49.703857,23.700277,8.815396,0.7972025,53.547657,17.424297,10.072391,5.431814,39.886513,56.649048,7.0323033,7.738615,38.312397,57.518944,6.4477973,45.968586,34.757282,179.64912,8.43897,81
3.6796393e-08,66.02446,1.0581053e-06,7.842214,1.9334874e-14,83.51985,9.934774e-13,10.943673,6.145057e-09,83.63345,3.944266e-07,11.573996,5.9707252e-09,81.68759,2.5215786e-07,11.353925,0.82570106,49.918877,23.935085,8.856237,0.8027004,53.8016,17.993328,10.082773,5.355708,40.079464,55.938786,7.0566673,7.6098313,38.52436,57.221527,6.464749,45.52967,34.955887,179.80974,8.476859,82
1.1281007e-07,66.12598,7.8113735e-06,7.853187,6.367574e-15,83.72458,2.8665893e-13,10.9686575,2.9891953e-09,83.83157,1.7215928e-07,11.591446,3.6399843e-09,81.90068,1.504902e-07,11.381955,0.8234906,50.128784,23.859407,8.895847,0.79065007,54.049038,17.962116,10.092831,5.301034,40.26799,55.700172,7.0806284,7.4863415,38.73079,56.957314,6.4813976,45.171192,35.14974,180.40372,8.513777,83
4.534867e-08,66.226204,2.1189612e-06,7.8571644,1.3278865e-14,83.92469,6.580941e-13,10.993565,4.4794923e-09,84.02696,2.694384e-07,11.608743,4.607437e-09,82.107254,1.8965142e-07,11.410255,0.7889064,50.333145,22.597923,8.9352045,0.7926502,54.290638,17.490086,10.102754,5.236059,40.45185,55.57123,7.1041894,7.3578596,38.932312,56.585003,6.49758,44.77847,35.338623,181.02815,8.549842,84
4.531622e-08,66.32493,1.936995e-06,7.867095,5.259744e-15,84.121346,2.2485104e-13,11.0165825,2.8492697e-09,84.21762,1.6291199e-07,11.625329,3.3915104e-09,82.31193,1.387857e-07,11.438861,0.75037146,50.532955,20.598783,8.97348,0.7683872,54.526314,16.363798,10.112246,5.2068467,40.631428,55.841034,7.1269517,7.2316985,39.128803,56.27245,6.5133643,44.473152,35.52315,182.14183,8.584929,85
4.1336193e-08,66.42172,1.9137847e-06,7.8720026,9.267125e-15,84.31611,3.9849404e-13,11.03915,4.34888e-09,84.405716,2.684477e-07,11.642007,3.564954e-09,82.50969,1.4452233e-07,11.464616,0.6976705,50.727154,18.49533,9.011188,0.7795539,54.756374,15.430242,10.121408,5.1383214,40.806786,55.764534,7.149243,7.131082,39.320217,56.198563,6.528697,44.13176,35.70312,182.81812,8.619207,86
4.187968e-08,66.517426,1.6163411e-06,7.880594,4.0032247e-15,84.50766,1.7134621e-13,11.06391,2.8521694e-09,84.588905,1.7160183e-07,11.657558,2.603572e-09,82.708084,1.002926e-07,11.492953,0.6579103,50.916767,16.69175,9.048235,0.7669759,54.9808,14.847609,10.130349,5.0816936,40.978092,55.7872,7.1707397,7.016433,39.50702,55.920837,6.543659,43.79825,35.878757,182.90668,8.652573,87
3.76588e-08,66.61196,1.1633774e-06,7.885568,7.297881e-15,84.69539,2.9178428e-13,11.084833,3.5819532e-09,84.769615,2.1844727e-07,11.673814,3.0629672e-09,82.899185,1.2331164e-07,11.517921,0.6149906,51.101326,14.807587,9.084644,0.778297,55.200073,14.453731,10.138882,5.005166,41.145176,55.8151,7.1920547,6.9213524,39.689064,55.86786,6.5583644,43.351604,36.0502,181.65385,8.685206,88
3.566331e-08,66.70397,1.298611e-06,7.8939643,3.3698433e-15,84.88155,1.4691533e-13,11.109416,3.7456296e-09,84.94623,2.6275606e-07,11.687453,2.4726001e-09,83.09026,9.707404e-08,11.546117,0.5835852,51.28178,13.110059,9.120677,0.7538234,55.4139,14.124953,10.146796,4.951011,41.308445,56.051598,7.212412,6.808278,39.866634,55.547142,6.572643,42.948257,36.21749,180.4307,8.717064,89
4.2233577e-08,66.79655,1.2944593e-06,7.8993073,5.021391e-15,85.06239,1.9498384e-13,11.129802,3.737097e-09,85.121956,2.2683967e-07,11.705065,3.0181209e-09,83.27439,1.2685882e-07,11.570236,0.5581421,51.45717,11.769276,9.15567,0.7626321,55.62285,14.833458,10.15449,4.8845487,41.467567,55.782352,7.232553,6.72434,40.039986,55.506477,6.5867786,42.51127,36.380917,179.23624,8.74813,90
3.1210313e-08,66.88442,1.0831848e-06,7.906853,3.713788e-15,85.24332,1.7502293e-13,11.153792,4.034427e-09,85.2919,3.0494832e-07,11.717337,2.2201676e-09,83.457924,8.5301686e-08,11.595848,0.5321916,51.628754,10.689169,9.190345,0.74053705,55.82639,15.192275,10.161456,4.8073945,41.623352,55.02678,7.251952,6.614985,40.208687,55.261497,6.600276,42.139618,36.54021,178.35979,8.778299,91
3.757986e-08,66.97457,1.1596566e-06,7.912322,3.5285211e-15,85.41997,1.438233e-13,11.17276,3.345292e-09,85.46125,2.0486966e-07,11.734163,2.7051994e-09,83.63618,1.1830197e-07,11.619657,0.52578586,51.79615,10.30085,9.224214,0.70462966,56.02595,13.600133,10.168409,4.7250423,41.77528,54.118782,7.27092,6.5333276,40.373314,55.16233,6.613611,41.74846,36.6958,177.84778,8.807844,92
2.9003637e-08,67.06149,1.0705618e-06,7.9202805,3.6159205e-15,85.59484,1.6968935e-13,11.196532,5.3182165e-09,85.625534,4.3531173e-07,11.745035,1.8345189e-09,83.81265,6.7929264e-08,11.643498,0.5061836,51.959354,9.714381,9.257653,0.6380642,56.22047,11.816232,10.174801,4.6580944,41.92376,53.438324,7.289269,6.4342575,40.533764,54.896004,6.6263833,41.406605,36.847626,177.86256,8.836573,93
3.5521218e-08,67.14884,1.2030554e-06,7.9254293,2.535622e-15,85.76628,1.0206566e-13,11.214066,3.7440793e-09,85.78854,2.3473572e-07,11.760799,2.4890285e-09,83.98457,1.0887281e-07,11.666959,0.50694656,52.118748,9.821781,9.290366,0.5799384,56.41051,9.616185,10.181227,4.577267,42.068577,52.37206,7.307201,6.343255,40.69033,54.574146,6.639117,41.02782,36.9959,178.0321,8.864669,94
3.2032133e-08,67.23286,1.4224142e-06,7.932961,3.7834726e-15,85.937195,1.8543867e-13,11.23917,6.1907914e-09,85.94765,5.4260585e-07,11.772173,1.8064071e-09,84.15519,6.778116e-08,11.690124,0.50119454,52.27421,9.742008,9.322568,0.5247373,56.595657,7.8539495,10.186705,4.4771986,42.210186,51.348446,7.324571,6.2437367,40.84319,54.12587,6.6515155,40.636444,37.140827,178.12671,8.891849,95
2.3678128e-08,67.31933,7.1172235e-07,7.936429,2.2398196e-15,86.10294,9.479125e-14,11.256175,3.3717908e-09,86.10414,2.1355957e-07,11.787376,2.316605e-09,84.32164,9.953018e-08,11.712416,0.49402696,52.425854,9.722637,9.353878,0.49562243,56.776882,6.893734,10.192366,4.432877,42.348335,51.00889,7.341863,6.1456833,40.992153,53.515057,6.663558,40.197464,37.282253,177.56487,8.9185095,96
3.2845758e-08,67.398575,1.4978327e-06,7.945538,3.564644e-15,86.26889,1.813066e-13,11.279861,5.2069775e-09,86.258545,4.5009938e-07,11.799493,1.8151306e-09,84.48582,6.57922e-08,11.735971,0.4918603,52.574192,9.804164,9.385175,0.46914923,56.953655,6.5602865,10.197534,4.388816,42.483265,51.255604,7.358173,6.0423446,41.137787,52.86849,6.6754494,39.73714,37.420498,176.25137,8.944473,97
1.7451885e-08,67.48315,4.4789425e-07,7.9487147,1.7291387e-15,86.42897,7.06649e-14,11.294791,2.8588312e-09,86.41025,1.7359095e-07,11.813592,1.9394346e-09,84.6472,8.435323e-08,11.757273,0.48343042,52.71883,9.796894,9.415347,0.4605478,57.126087,6.421865,10.202729,4.3765497,42.61545,51.533554,7.374311,5.921781,41.279625,51.881588,6.686879,39.29432,37.555923,174.64633,8.970029,98
2.3978151e-08,67.56164,7.371683e-07,7.958201,4.5173334e-15,86.59164,2.9941812e-13,11.318338,6.3614163e-09,86.56006,5.6575936e-07,11.824235,1.7892111e-09,84.804886,6.797054e-08,11.779192,0.48845524,52.860043,9.957179,9.445114,0.45591456,57.294792,6.6524386,10.207738,4.326495,42.744427,51.27634,7.3900027,5.8194623,41.41824,51.184433,6.698118,38.8381,37.68786,173.04004,8.994876,99
1.5718408e-08,67.64319,3.544457e-07,7.9604125,1.7259077e-15,86.74693,7.741063e-14,11.333395,2.0954272e-09,86.7074,1.3199617e-07,11.838229,1.7636589e-09,84.96092,8.271618e-08,11.799563,0.48416176,52.997917,10.134381,9.47437,0.45088607,57.4594,6.6045747,10.212455,4.270509,42.87038,50.36424,7.4050164,5.6989207,41.553753,50.23283,6.709198,38.44166,37.81685,171.78947,9.019155,100
2.2146564e-08,67.720955,6.6670475e-07,7.968365,4.430995e-15,86.90456,3.2955626e-13,11.356338,4.8046322e-09,86.85355,4.2314468e-07,11.847832,1.7431563e-09,85.11423,6.548471e-08,11.820571,0.49065682,53.132736,10.536597,9.503257,0.45629936,57.620525,7.076305,10.216663,4.171661,42.993587,49.589626,7.4197965,5.609304,41.685745,49.740322,6.7199874,38.05438,37.94293,170.8653,9.043053,101


==> expres/diff_eps/steps-20-eps_attack_12_wrn_cifar10.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,27.349653,0.7240243,70.46569,2.3252225,16.853569,0.32266524,59.073174,1.4833541,21.015694,0.4191763,68.4072,1.7352698,26.758007,0.48971954,77.53759,1.8582597,33.681915,0.3940999,43.828304,0.8094046,37.805786,0.43806532,43.03755,0.8290617,38.02104,0.50680554,38.85215,0.7841922,39.122345,0.58611953,36.08796,0.78831905,43.03,0.6402488,32.58554,0.7582277,1
2,37.30132,10.563124,74.94097,7.9888797,32.921997,1.6575246,75.60382,3.7449925,34.14748,1.3336552,79.89968,3.356592,38.681034,1.265023,90.41323,3.2030299,42.404785,0.62916636,47.15969,1.099418,45.36865,0.6465619,46.15182,1.0714072,43.16158,0.675472,39.81947,0.95898116,43.02877,0.7337068,36.875214,0.92123693,46.189552,0.76889646,32.96466,0.8641344,2
3,11.186423,20.18064,43.407555,8.508403,36.860836,4.2653913,76.154236,6.2772036,39.729576,2.9396935,82.940056,5.1657825,46.461567,2.4850125,94.964676,4.6746893,49.781902,0.93524563,48.75531,1.4128772,51.324078,0.9031829,47.279053,1.330371,47.71317,0.869292,40.712902,1.1419854,46.41619,0.89542747,37.702114,1.058301,48.89566,0.905461,33.36559,0.9728996,3
4,3.8153782,26.403645,31.49826,7.6507244,30.854437,7.5628905,69.38344,8.277982,39.73424,5.030387,84.34827,6.815547,46.408817,4.050185,94.535706,6.0523167,55.039425,1.3053638,49.327652,1.730687,55.62417,1.2009268,48.06678,1.5950581,51.37634,1.0836551,41.34494,1.3268949,49.219948,1.0681516,38.39789,1.196265,51.129177,1.0475304,33.662502,1.0822551,4
5,1.1756312,30.388178,17.259155,6.7659726,24.840029,10.943448,61.686237,9.70535,35.78873,7.3217163,80.09642,8.157177,41.833683,5.7896943,87.955414,7.2418056,57.842205,1.7231433,49.79674,2.0370545,58.47204,1.5284611,48.745777,1.8551295,54.17533,1.3119832,42.025433,1.507756,51.407265,1.2476004,38.62215,1.3317128,52.92724,1.1920695,33.98217,1.190029,5
6,0.43761796,33.21917,9.439993,6.2219853,18.316368,14.112696,51.31826,10.695553,30.550941,9.604984,74.906006,9.196359,38.098488,7.557436,85.367325,8.225706,58.577206,2.1670022,49.86492,2.3204732,59.970055,1.8723525,48.856915,2.1009438,56.125694,1.5467298,42.66182,1.6793584,53.0573,1.4290321,38.705956,1.4617325,54.345676,1.3357153,34.27016,1.2942926,6
7,0.099858284,35.32375,3.877828,5.898756,14.54477,16.971342,45.19829,11.387113,25.292538,11.75706,65.8799,9.99236,35.13695,9.256213,83.24917,9.022838,58.06012,2.6150312,49.89532,2.5740173,60.54258,2.2187264,49.17147,2.3248422,57.364017,1.7796791,43.25077,1.8380835,54.277176,1.6072347,38.962887,1.58345,55.448437,1.4747236,34.520752,1.3925554,7
8,0.115244836,37.081665,4.527789,5.7769365,11.384685,19.51776,39.47147,11.852373,22.844814,13.711928,64.15527,10.606361,30.852629,10.829863,75.838264,9.656883,57.031555,3.0478559,50.708473,2.7948349,60.4516,2.5551693,49.59114,2.5235746,58.05487,2.0027945,43.771076,1.9811251,55.14938,1.776774,39.37007,1.6941762,56.292137,1.6055003,34.74127,1.4825937,8
9,0.023295073,38.496258,1.0230498,5.723812,9.174935,21.755943,35.351547,12.15953,19.923029,15.449101,58.95383,11.072347,27.859003,12.24507,72.75903,10.160553,55.703255,3.4489796,51.45832,2.982149,59.948593,2.8690522,50.004017,2.6952195,58.32734,2.2087178,44.02403,2.1059554,55.748608,1.9325299,39.80804,1.7917465,56.919926,1.7245276,34.932632,1.5625787,9
10,0.01012867,39.77076,0.45209572,5.708949,7.05015,23.700718,29.048227,12.349166,16.960333,16.960878,53.804676,11.421711,25.668024,13.480775,70.57788,10.558777,54.2381,3.8057954,51.819065,3.1366808,59.236042,3.1498466,50.426155,2.8388922,58.348824,2.3907075,44.25593,2.210925,56.138424,2.0697093,40.186012,1.8744751,57.380463,1.8283862,35.100655,1.6306374,10
11,0.00083911617,40.790867,0.035064403,5.7390594,5.5763016,25.365444,24.649765,12.454159,15.205189,18.24577,51.372375,11.683481,23.853783,14.525825,69.32011,10.866663,52.837017,4.107703,51.995914,3.2595088,58.478676,3.3881214,50.831455,2.954225,58.230114,2.5430655,44.473526,2.295161,56.384674,2.183968,40.491184,1.9410764,57.715076,1.9140344,35.25405,1.6855847,11
12,0.050003044,41.75235,4.895734,5.766057,4.6462536,26.76703,21.7541,12.498146,13.484559,19.30439,47.12368,11.8745775,21.616222,15.371633,63.96686,11.096868,51.620148,4.3464756,52.138264,3.3521976,57.78908,3.5762305,51.192554,3.0412257,58.057087,2.6609583,44.647663,2.3582697,56.536076,2.27165,40.728413,1.9905684,57.96033,1.9788625,35.388786,1.7264572,12
13,0.00026674956,42.537285,0.010365829,5.8118267,4.192683,27.915728,21.804144,12.50481,12.474369,20.132784,45.341816,12.0081625,20.253056,16.009916,61.938267,11.260799,50.6384,4.514643,52.2299,3.4152484,57.233162,3.7076871,51.51204,3.0995893,57.89549,2.7400346,44.791187,2.3992226,56.63665,2.3294795,40.91746,2.0221765,58.13664,2.0204911,35.49755,1.7521948,13
14,0.0012681743,43.301445,0.060310215,5.862608,3.8324435,28.876492,21.574535,12.482781,11.854619,20.795277,44.71983,12.10306,19.358816,16.500387,60.611996,11.379377,49.837868,4.6347904,52.274967,3.4590845,56.781307,3.8003602,51.78392,3.1391845,57.750874,2.7930002,44.90418,2.425655,56.713863,2.367443,41.078503,2.042274,58.273342,2.0467913,35.591557,1.768177,14
15,0.0006664802,43.918842,0.0568413,5.89622,3.362528,29.71639,19.437449,12.447351,11.154524,21.368057,43.58534,12.174432,18.645123,16.921013,59.63357,11.475089,49.079273,4.7402735,52.2661,3.4960868,56.3398,3.8817422,51.995487,3.1726887,57.604343,2.8393538,45.001045,2.4480505,56.766624,2.4005976,41.21291,2.0593362,58.386433,2.0696616,35.670486,1.7818377,15
16,0.00032226858,44.545822,0.01652408,5.942995,3.003207,30.44802,18.172586,12.396446,10.650086,21.86471,43.25921,12.227743,18.110563,17.281826,59.52164,11.551514,48.379574,4.8323846,52.24067,3.5272458,55.9277,3.95277,52.183247,3.2009544,57.45291,2.8796713,45.063248,2.4668856,56.808807,2.4294813,41.326595,2.0738301,58.484707,2.0894775,35.740273,1.7934295,16
17,7.201973e-05,45.049786,0.0026934934,5.982721,2.700713,31.08701,16.953186,12.342303,10.182433,22.29459,42.3881,12.264887,17.649893,17.591423,59.47323,11.613195,47.74807,4.912227,52.214645,3.553385,55.55458,4.01427,52.350315,3.224699,57.308712,2.9145277,45.116802,2.4826784,56.835545,2.454391,41.421673,2.0860226,58.569393,2.1065044,35.799603,1.8031803,17
18,0.0006066101,45.561096,0.05196101,6.0255013,2.421222,31.645887,16.028387,12.281554,9.687388,22.667553,40.941338,12.29325,17.198006,17.856735,58.723274,11.662608,47.184135,4.98093,52.173416,3.5752194,55.2149,4.0671115,52.49717,3.2444882,57.167988,2.944466,45.15797,2.4958084,56.856743,2.4757252,41.500328,2.0962243,58.640293,2.1210258,35.850533,1.8113922,18
19,9.4729075e-05,45.996223,0.0066892053,6.0592113,2.2145877,32.133633,15.597611,12.224293,9.199739,22.990286,39.561707,12.310636,16.744917,18.08392,57.660133,11.702802,46.671326,5.0396647,52.11504,3.5934827,54.9193,4.1122546,52.643085,3.2609024,57.040592,2.9700203,45.19606,2.5067384,56.87195,2.4939108,41.57249,2.1047263,58.701294,2.1333473,35.892937,1.8181955,19
20,6.472124e-05,46.432205,0.0021608772,6.093536,2.0602078,32.56243,15.588556,12.167208,8.7556,23.271887,38.3251,12.32507,16.343966,18.278183,56.98259,11.73414,46.224503,5.0898285,52.06132,3.6087563,54.653233,4.150689,52.75549,3.2745392,56.91829,2.991711,45.22016,2.5157666,56.88113,2.5093465,41.626972,2.1118355,58.754112,2.1437318,35.932884,1.8238853,20
21,3.5070498e-05,46.806164,0.0016272193,6.136611,1.9109924,32.937283,15.2123785,12.113736,8.428803,23.514807,37.44806,12.331428,16.031807,18.445713,56.826668,11.75999,45.81927,5.1325173,52.00043,3.6216698,54.416286,4.183331,52.862446,3.285914,56.81185,3.010104,45.24518,2.523288,56.886524,2.5224109,41.67691,2.1177762,58.79812,2.1524339,35.96492,1.8285506,21


==> expres/diff_eps/steps-20-eps_attack_12_wrn_cifar100.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,1868.3569,2.5498087,2114.7944,3.876542,1694.3483,1.7408602,2288.5696,3.2253714,1547.8356,1.5046434,1379.3073,2.2484152,1206.4534,1.5158291,845.27094,1.8316702,2490.551,1.8361572,2367.192,2.7413158,1043.2166,1.763626,594.2413,1.7451047,977.95734,1.8110288,523.645,1.6231105,891.784,1.9400843,460.64624,1.6030077,859.7636,2.0656788,437.5438,1.5800316,1
2,1222.7694,14.554369,1817.0486,8.423218,1783.7039,4.5725164,2169.3174,5.4590197,1712.2184,2.5118327,1330.5991,2.952015,1329.5376,2.127241,808.17786,2.1953373,2623.68,2.7447846,2307.8298,3.373817,1092.0408,2.1534343,567.79877,1.9399949,1015.40466,2.1245081,514.6999,1.7652382,916.932,2.208894,451.85883,1.7085003,879.0088,2.3046405,432.4786,1.6634965,2
3,383.99698,26.32373,1257.1582,10.431805,1336.7181,8.254241,1950.5616,7.2817626,1694.5363,3.720865,1301.6667,3.5994802,1381.6132,2.8106487,777.5703,2.5215347,2544.6345,3.7637384,2218.23,3.9458826,1120.5066,2.5547018,548.7611,2.1166081,1042.8365,2.4369686,505.29678,1.893128,935.4946,2.4732513,444.89557,1.8027928,894.0537,2.536405,428.56512,1.7376912,3
4,123.39819,35.07785,769.89386,11.426791,862.2039,12.048079,1616.3259,8.639884,1599.5077,5.009576,1322.9622,4.1498733,1373.5854,3.527,770.90857,2.8072052,2394.2407,4.821188,2167.652,4.4415464,1132.0464,2.955616,541.3007,2.2746997,1061.8119,2.7413976,498.17407,2.0058646,948.7645,2.7284114,440.29776,1.8863388,905.5452,2.7577438,425.58627,1.8032067,4
5,45.032055,41.456165,496.1413,12.103427,585.5273,15.60724,1377.0063,9.700535,1426.7375,6.2957706,1302.2894,4.599737,1330.07,4.239276,777.3466,3.0575364,2197.0596,5.867295,2126.943,4.859887,1131.0259,3.3449032,545.3004,2.4148076,1073.7607,3.0321894,494.0336,2.104367,957.9273,2.970207,437.60754,1.9600562,914.2434,2.9659076,423.50418,1.8609036,5
6,18.440401,46.138958,235.22667,12.537969,368.95807,18.845034,1115.8599,10.521507,1248.3047,7.5218368,1288.6412,4.9730215,1278.3474,4.9204025,802.4552,3.2782714,2002.5363,6.8642545,2089.6372,5.207347,1121.3398,3.7133257,552.18994,2.5381846,1080.7053,3.304459,493.13806,2.189821,963.9522,3.1952105,436.25613,2.0247643,920.78,3.1583226,422.16644,1.9113802,6
7,1.3092823,50.11623,22.648485,13.069664,253.75963,21.720608,984.9036,11.183836,1095.5228,8.653532,1256.4867,5.291442,1227.9156,5.552997,835.36334,3.4712794,1828.8351,7.784405,2079.3032,5.4939475,1106.5863,4.053186,558.0239,2.6461637,1084.0837,3.5541453,495.04205,2.2632074,967.498,3.4004517,435.9265,2.0810308,925.6367,3.3327863,421.49673,1.9551198,7
8,1.725914,53.283314,49.535408,13.526804,176.12486,24.242657,849.22705,11.736599,966.92883,9.673971,1220.9391,5.5650573,1176.9158,6.126455,858.3802,3.6380415,1662.4115,8.6131115,2045.3181,5.730698,1089.3635,4.3595595,564.0015,2.739972,1084.9324,3.7774625,498.81738,2.3253858,969.1556,3.583394,436.59848,2.1293986,929.1507,3.4874578,421.49615,1.9924847,8
9,3.8916626,56.078938,158.55234,13.97253,120.91929,26.410965,675.25696,12.1938925,867.02844,10.570349,1190.8131,5.8015633,1126.2996,6.6322985,870.19196,3.7810109,1501.4158,9.338349,1962.1537,5.924271,1071.1161,4.6273417,569.9843,2.8205812,1083.456,3.971191,503.46207,2.3774323,969.3097,3.741499,438.0359,2.1703007,931.5318,3.6201277,421.96432,2.0239046,9
10,4.700108,58.328915,124.727745,14.326045,89.52798,28.255636,529.4887,12.570983,785.2786,11.339187,1159.2932,6.001001,1078.1283,7.066137,875.2617,3.9018154,1360.4131,9.9533205,1876.0215,6.0815077,1052.9154,4.853638,575.5421,2.8881721,1080.3997,4.1331286,508.08167,2.419776,968.4215,3.873118,439.8317,2.2038643,933.002,3.7295945,422.62625,2.0495172,10
11,0.49582493,60.4708,13.352543,14.696076,82.80579,29.79015,541.0404,12.87674,713.1647,11.97974,1119.995,6.1662736,1034.1951,7.4254923,876.64764,4.0019083,1245.732,10.453551,1809.6165,6.2060394,1035.8195,5.0363135,580.62476,2.9428313,1076.2914,4.2613792,512.19745,2.4528956,966.8411,3.9766893,441.6419,2.2301843,933.7369,3.8148608,423.2571,2.0693653,11
12,3.141728,62.18556,91.652176,14.939111,75.30726,31.04099,529.4393,13.129486,651.4867,12.490134,1078.6492,6.3001294,995.111,7.7078085,875.1301,4.082131,1152.2546,10.836179,1741.1794,6.298515,1020.41925,5.173091,584.90894,2.9842892,1071.8038,4.354685,515.5518,2.4768927,964.8696,4.0510373,443.2656,2.249305,933.84,3.875131,423.71927,2.0834503,12
13,8.762526,63.868515,350.5803,15.261281,58.981327,32.017677,412.15372,13.317886,601.8494,12.866606,1041.1539,6.3997836,962.4064,7.910081,871.9592,4.141929,1082.183,11.097396,1691.8025,6.3608117,1007.158,5.262047,588.2858,3.012217,1067.4269,4.4117956,518.01306,2.491737,962.7253,4.0950766,444.48334,2.261177,933.4876,3.9096673,423.98682,2.0917559,13
14,4.5095096,65.21726,191.95004,15.472058,52.17311,32.800373,367.1908,13.476452,560.9429,13.152242,1011.7913,6.476346,934.81573,8.059651,869.13586,4.188108,1028.1705,11.278634,1654.6361,6.403283,995.6768,5.3203936,590.9271,3.031736,1063.3163,4.4461246,519.7771,2.5009735,960.5553,4.1202674,445.3373,2.2685058,932.9038,3.9282727,424.08575,2.096501,14
15,4.795694,66.53083,212.85071,15.689414,55.000217,33.460102,430.78574,13.597264,527.2618,13.400254,988.0839,6.540662,910.29987,8.192207,866.83606,4.228309,984.7586,11.432649,1625.5702,6.4371953,985.32776,5.3714824,593.3369,3.0486572,1059.4795,4.4760513,521.48254,2.5088856,958.484,4.1419864,446.14157,2.274823,932.2738,3.9442575,424.16168,2.1005564,15
16,1.7005599,67.610634,67.40084,15.924311,55.092827,34.034203,483.70346,13.709349,499.3724,13.614084,968.05457,6.5940423,888.61755,8.309217,864.68097,4.263453,946.7545,11.563338,1597.9259,6.465138,975.9074,5.416067,595.1706,3.0631785,1055.9341,4.502135,522.7237,2.5156922,956.4777,4.16085,446.7998,2.2802968,931.656,3.957965,424.21863,2.104016,16
17,1.2258613,68.70029,52.891705,16.10711,49.349503,34.523705,402.7949,13.8027115,476.36603,13.798272,952.12604,6.638943,869.2622,8.412426,861.27563,4.2939487,915.5293,11.674237,1574.6698,6.4882045,967.41705,5.4548616,596.76404,3.075658,1052.6382,4.52477,523.92523,2.5215552,954.6565,4.1770787,447.45807,2.2849698,931.0412,3.9697192,424.2792,2.1069522,17
18,0.17949522,69.60899,6.149225,16.309732,48.151863,34.937878,414.43954,13.875662,458.04617,13.955772,939.5417,6.6769156,852.1645,8.502298,857.96216,4.319962,886.95795,11.768148,1552.8789,6.507622,959.8021,5.4882584,597.9065,3.0863366,1049.744,4.544123,524.96014,2.5265656,952.9335,4.190999,447.95816,2.2889385,930.4642,3.979699,424.34695,2.1094193,18
19,0.3312742,70.5247,11.041088,16.480726,52.166767,35.305344,505.01273,13.946959,442.8869,14.091164,929.4188,6.708631,836.81573,8.5805235,854.50616,4.3422766,863.7674,11.8476,1533.2457,6.523274,952.73126,5.517033,598.90466,3.095487,1047.1742,4.5606894,525.768,2.5308254,951.3814,4.2027726,448.4288,2.2922895,929.9165,3.9881282,424.41263,2.1115031,19
20,0.047252186,71.279396,1.0065545,16.61351,44.091805,35.61707,401.39395,13.996347,431.44046,14.205882,923.3793,6.7358828,822.5346,8.648626,851.30817,4.361385,841.64124,11.914805,1514.7139,6.5367956,946.5234,5.5416374,599.7318,3.1033132,1044.8927,4.5746408,526.5461,2.534398,949.9513,4.21279,448.8197,2.2950797,929.4254,3.9951992,424.48184,2.1132388,20
21,0.1512801,72.06116,2.9539192,16.77282,41.483955,35.898857,404.642,14.048026,421.32153,14.305936,913.9173,6.7590995,810.27246,8.707889,848.89136,4.377903,824.2527,11.971491,1498.151,6.5473204,940.8086,5.5625834,600.44867,3.109763,1042.8834,4.586375,527.1225,2.5374107,948.6706,4.2211976,449.14832,2.297394,928.9858,4.0011263,424.53748,2.1146991,21


==> expres/diff_eps/steps-50-eps_attack_24_wrn_cifar10.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,53.605442,2.2042468,92.3389,4.0062804,22.454721,0.5059059,67.35664,1.9259567,23.5121,0.52761567,69.34733,1.980591,29.781563,0.58447003,82.33001,2.0587153,33.54648,0.4302118,41.504715,0.8409327,37.758156,0.47378296,41.175903,0.85706455,38.17747,0.53892684,37.321465,0.80463487,38.536392,0.6125427,34.327896,0.79475516,42.53957,0.66830415,31.201597,0.7673307,1
2,29.79111,13.915171,71.84271,7.550872,38.70507,2.6610398,80.286736,4.871391,39.32898,1.783897,84.539215,3.9153326,41.539303,1.584518,91.00738,3.6396308,42.797024,0.7058854,44.601173,1.1585342,45.698795,0.7134508,43.963425,1.1224535,43.606804,0.73127776,38.063633,0.99385613,42.49649,0.7756132,34.96659,0.93459696,45.660667,0.80966526,31.502913,0.87882495,2
3,6.8081045,22.894703,38.541138,6.9559917,37.370014,6.5392866,78.36306,7.6798205,41.29742,4.0722647,83.62052,6.0375457,48.192028,3.2319512,95.3351,5.3710732,50.56309,1.0892841,46.09859,1.5156174,52.099026,1.0266299,45.4926,1.4176395,48.465267,0.9659207,38.86154,1.2021569,46.011536,0.9645582,35.693287,1.0863181,48.40493,0.9680416,31.921734,0.99952316,3
4,1.3301983,28.601774,17.597795,6.100528,26.184164,11.083295,64.83073,9.517623,36.886124,7.0212326,79.4981,7.861636,43.96136,5.4167747,90.136765,6.9665756,55.078655,1.5849468,46.28885,1.8927375,56.361217,1.4152102,46.129265,1.7322285,52.37727,1.2428435,39.666336,1.4233661,48.918034,1.1795274,36.312923,1.2476642,50.686577,1.1432903,32.209175,1.1281909,4
5,0.46097812,32.260433,13.125373,5.611765,17.086279,15.500901,50.200317,10.631004,30.46244,10.23186,74.00795,9.215735,38.905205,7.885808,85.87307,8.310355,56.38853,2.1821449,46.600426,2.2699077,58.667343,1.8746535,46.468433,2.0551147,55.081886,1.5594388,40.07012,1.6508428,51.14444,1.4196148,36.53652,1.416364,52.495693,1.3345509,32.415318,1.2637606,5
6,0.21481404,34.97369,9.250842,5.430223,11.366573,19.542337,39.27661,11.288463,22.069798,13.438289,61.46904,10.176024,32.270264,10.450902,79.014694,9.382414,55.232986,2.8614128,46.792606,2.6305163,59.095974,2.3967001,46.065296,2.3743188,56.673317,1.9117526,40.481583,1.8800559,52.75747,1.6832668,36.87381,1.5901724,53.875755,1.540272,32.50763,1.404943,6
7,0.039436117,37.03748,1.7934499,5.3984303,7.586947,23.185232,31.168983,11.66784,16.821905,16.479206,53.50203,10.868449,26.913828,12.989354,72.550385,10.225877,52.748745,3.5989618,47.35071,2.9644506,58.385864,2.9694688,46.60725,2.6798928,57.351513,2.2942936,41.099335,2.106319,53.800205,1.9679114,37.351944,1.7660413,54.91025,1.7587887,32.651737,1.549628,7
8,0.02286053,38.881145,1.8659507,5.467832,4.561892,26.462627,21.824726,11.855873,12.704081,19.317923,46.024746,11.359604,22.302973,15.440427,66.48879,10.884416,49.69556,4.3732095,47.669456,3.2666235,56.774055,3.5808656,47.65209,2.9660478,57.1424,2.701278,41.777626,2.3255708,54.326206,2.2703435,37.806347,1.9410453,55.640507,1.9882293,33.014156,1.6956971,8
9,0.0029995618,40.343395,0.15862624,5.536367,3.2034523,29.409866,19.463057,11.91586,9.943886,21.9466,40.690144,11.710277,17.695135,17.772432,59.28239,11.395405,46.36148,5.1661515,48.20999,3.5346344,54.620388,4.218005,48.882965,3.2310371,56.15199,3.1263433,42.09549,2.5348332,54.426083,2.586777,38.29799,2.1124582,56.081642,2.2262685,33.44957,1.8405622,9
10,0.0012871178,41.74694,0.054787185,5.6387396,2.3488228,32.07171,16.37211,11.892433,7.536583,24.37332,34.691635,11.956465,13.559019,19.970322,50.54317,11.795962,42.893406,5.963402,48.073273,3.7707477,52.111477,4.8687963,49.440258,3.474568,54.741062,3.5628157,42.381607,2.7329016,54.176838,2.913627,38.76172,2.2783036,56.265182,2.4710925,33.76104,1.9826992,10
11,0.00039763792,42.866287,0.019805018,5.726063,1.6057502,34.468716,12.284579,11.799628,5.533793,26.612904,28.135715,12.128189,10.814614,22.028286,44.879707,12.117447,39.690895,6.7531314,47.939877,3.97959,49.51748,5.5232463,49.559196,3.6973422,53.09413,4.004694,42.55385,2.9186673,53.6716,3.247666,39.133816,2.4381359,56.23419,2.7205787,33.920563,2.1208665,11
12,0.0006772604,43.96621,0.03141037,5.811655,1.1465973,36.635925,10.039082,11.669705,4.2391486,28.674791,24.452038,12.242782,8.822369,23.946423,40.041054,12.379234,36.92413,7.525843,48.031666,4.1657867,47.05231,6.1728263,49.680756,3.9001021,51.38142,4.4469943,42.693527,3.0921268,53.022575,3.5853624,39.50197,2.5910678,56.053226,2.9726856,34.029877,2.2539787,12
13,0.00021503212,44.86962,0.0126348,5.889387,0.8901656,38.597027,9.407938,11.513114,3.5012898,30.573498,22.055689,12.316889,7.1046376,25.732458,34.242435,12.593711,34.49279,8.274466,48.236214,4.332831,44.799095,6.811153,50.131714,4.0846024,49.749413,4.884792,43.15879,3.252958,52.294758,3.9230835,39.950943,2.7358167,55.772636,3.2250254,34.21543,2.3811615,13
14,0.00010830225,45.7842,0.0031686754,5.967318,0.63777673,40.378063,7.4292846,11.347311,2.977071,32.321804,20.919146,12.358261,6.177154,27.392956,32.023506,12.772242,32.243008,8.994778,48.056046,4.483545,42.65454,7.432899,50.253918,4.252248,48.232807,5.314171,43.787403,3.4016137,51.50689,4.2576594,40.44884,2.8720906,55.436436,3.4755995,34.50414,2.5018775,14
15,3.4240395e-05,46.521797,0.0011186869,6.0442758,0.44282147,41.990593,6.022343,11.169235,2.4046183,33.932186,18.332539,12.376774,5.3270717,28.933996,29.339619,12.918935,30.118925,9.682584,47.163506,4.6207848,40.747887,8.032847,50.36544,4.404945,46.81548,5.731676,44.472965,3.5386827,50.701794,4.5858216,40.915047,2.999832,55.067875,3.722061,34.83528,2.6155996,15
16,5.4186465e-05,47.284004,0.0019638622,6.099964,0.3263992,43.45816,4.854482,11.001274,1.8685079,35.414135,15.120583,12.376509,4.71626,30.364834,29.903116,13.0380125,28.18401,10.335903,46.250916,4.745788,39.15709,8.607552,50.84035,4.544122,45.472122,6.134213,45.10204,3.6646411,49.91059,4.9048433,41.37254,3.1188798,54.678463,3.9624379,35.18649,2.7221699,16
17,1.2014672e-05,47.90621,0.00035417208,6.1772633,0.22628072,44.79347,3.6370862,10.838048,1.5314242,36.77767,13.612639,12.364235,3.7967892,31.689259,24.356134,13.130853,26.439238,10.952691,45.502842,4.8598742,37.7757,9.154348,51.54303,4.6707125,44.19641,6.519401,45.43579,3.780032,49.164383,5.2122955,41.87956,3.2290466,54.294895,4.19484,35.592678,2.8215492,17
18,3.0582833e-05,48.5594,0.0010664148,6.2292166,0.18380876,46.01455,3.8177886,10.689181,1.3888907,38.03087,14.514434,12.34212,3.0658324,32.915436,20.529175,13.206136,24.883913,11.531896,44.952686,4.9639983,36.519665,9.671741,52.033665,4.7857695,42.987373,6.8850126,45.580284,3.8853123,48.47442,5.506003,42.414818,3.3304956,53.931038,4.417628,36.06264,2.9135668,18
19,9.589036e-06,49.09694,0.00028784422,6.294075,0.15956512,47.128403,4.3757167,10.548072,1.2608672,39.184906,14.402152,12.31497,2.688528,34.047028,19.62733,13.265846,23.556433,12.072564,44.67082,5.059127,35.336708,10.1579,52.293854,4.8899784,41.883373,7.2294564,45.71709,3.9812515,47.85157,5.784103,42.96373,3.4234097,53.5874,4.6293073,36.58197,2.9982076,19
20,5.070322e-05,49.664913,0.0039034777,6.338906,0.13964282,48.14835,4.784749,10.427884,1.0945364,40.244946,12.596484,12.28027,2.5186448,35.090443,19.603476,13.317125,22.383255,12.574548,44.433872,5.145901,34.242645,10.611369,52.464046,4.983612,40.88224,7.551009,45.88554,4.068137,47.281292,6.045016,43.48124,3.507948,53.27152,4.8285174,37.124077,3.0754836,20
21,1.2177774e-05,50.136055,0.00055145595,6.396732,0.122319706,49.08116,4.5480137,10.316985,0.93458986,41.220383,10.852749,12.245944,2.3781753,36.046856,20.749662,13.354318,21.355238,13.037485,44.262043,5.225015,33.202545,11.031312,52.51349,5.0679717,39.97877,7.8485804,46.114872,4.146193,46.748707,6.287298,43.951862,3.584118,52.97022,5.013778,37.661434,3.1454575,21
22,7.1788572e-06,50.63544,0.00024036161,6.438325,0.10136516,49.93506,3.6674337,10.22444,0.83333457,42.114353,10.655809,12.209272,2.0796857,36.92394,17.919987,13.383899,20.410353,13.461329,44.077263,5.2968955,32.232746,11.416885,52.534233,5.143396,39.151722,8.12125,46.342194,4.2160425,46.251747,6.5099273,44.368176,3.6521866,52.68575,5.1839666,38.170578,3.208064,22
23,1.2684824e-05,51.05046,0.0006028706,6.4948974,0.079264745,50.716408,2.751313,10.142532,0.7504184,42.932163,10.621689,12.173386,1.8416114,37.72157,16.847984,13.404423,19.570662,13.845498,43.92532,5.3614492,31.336245,11.767061,52.592022,5.210101,38.38169,8.368226,46.497723,4.277789,45.788418,6.7119436,44.7455,3.7122822,52.422306,5.3382983,38.639862,3.2634377,23
24,7.29316e-05,51.489174,0.006996695,6.528465,0.057798564,51.432457,1.9879985,10.076996,0.6584188,43.67804,10.063594,12.138028,1.7106848,38.44559,16.740484,13.422915,18.800564,14.190025,43.67203,5.4194098,30.511517,12.081464,52.590717,5.268825,37.671227,8.588767,46.60315,4.3316903,45.344643,6.892592,45.076973,3.7646904,52.17513,5.4758244,39.063515,3.3117473,24
25,6.757506e-06,51.8641,0.00023568785,6.5829434,0.039114043,52.09011,1.4640793,10.021196,0.57513916,44.356686,9.350563,12.106643,1.6143277,39.098286,16.656858,13.435635,18.09573,14.494689,43.32465,5.471057,29.76219,12.359686,52.54185,5.3196964,37.00191,8.782269,46.65658,4.3780866,44.928963,7.050834,45.368313,3.8095143,51.944366,5.59579,39.432007,3.3530161,25
26,3.4845547e-05,52.253696,0.0026148104,6.609978,0.03005781,52.695026,1.2633387,9.978942,0.5066019,44.976597,8.735223,12.07562,1.4816488,39.692722,15.66507,13.446616,17.425146,14.768317,42.842228,5.5173645,29.05725,12.609884,52.418625,5.3646126,36.389263,8.955344,46.73753,4.4187517,44.530243,7.1922445,45.625263,3.8488398,51.724125,5.7027354,39.762985,3.3892426,26
27,5.0426866e-06,52.593517,0.00028857478,6.6632323,0.025549201,53.255894,1.1920358,9.94024,0.45480582,45.55195,8.24365,12.045946,1.3308271,40.24389,14.587612,13.450323,16.813549,15.024255,42.415585,5.5602107,28.398266,12.844568,52.29754,5.4057055,35.81381,9.118475,46.81786,4.456336,44.141666,7.3259287,45.857574,3.885129,51.511177,5.804189,40.082993,3.4229233,27
28,4.6886835e-06,52.94767,0.0002082731,6.684573,0.02288765,53.774055,1.1398643,9.913053,0.40853268,46.08483,7.7654862,12.017983,1.1814848,40.75534,12.833082,13.454043,16.21599,15.263648,41.85807,5.599863,27.785704,13.064876,52.201794,5.443593,35.267925,9.27212,46.866074,4.491031,43.749992,7.452246,46.05707,3.9186246,51.29945,5.900329,40.39755,3.4542372,28
29,7.167492e-06,53.2442,0.0003267007,6.7295375,0.021209173,54.2575,1.1056043,9.888411,0.3729778,46.581493,7.373723,11.991595,1.0662626,41.23053,11.713656,13.454792,15.681734,15.487427,41.3625,5.636293,27.20013,13.27148,52.095116,5.4784055,34.74281,9.41687,46.881824,4.5230265,43.37952,7.5714197,46.271297,3.9495635,51.094048,5.9914017,40.7035,3.483349,29
30,1.9483812e-06,53.567867,6.569275e-05,6.7502775,0.019138515,54.707783,1.0159622,9.873817,0.3400741,47.041958,7.0001626,11.967333,0.9910872,41.674187,11.159078,13.456015,15.167093,15.696262,40.791607,5.66971,26.648266,13.464545,51.978386,5.5103188,34.24415,9.552882,46.893425,4.5524507,43.00803,7.6839514,46.46637,3.9781494,50.887108,6.0775447,40.99369,3.510371,30
31,1.08832e-05,53.84468,0.00043773936,6.793934,0.016474292,55.12813,0.87594265,9.85985,0.3141159,47.47319,6.67069,11.944429,0.95619464,42.08659,11.182489,13.455005,14.706025,15.890917,40.365486,5.7003717,26.124744,13.645178,51.873936,5.539607,33.766117,9.680562,46.892906,4.5795827,42.661945,7.789793,46.66045,4.004417,50.687267,6.15882,41.271618,3.5354621,31
32,1.4000118e-06,54.138973,4.3419896e-05,6.811014,0.013480335,55.519787,0.7149247,9.85494,0.2878803,47.872368,6.3000693,11.9222145,0.9253128,42.469433,11.28732,13.45217,14.246524,16.072258,39.8215,5.728505,25.635015,13.813892,51.735626,5.5666857,33.309845,9.800185,46.893112,4.604414,42.316925,7.8892913,46.823097,4.028611,50.486153,6.2354927,41.51551,3.5587876,32
33,4.5297697e-06,54.3984,0.00019651638,6.8497114,0.010554732,55.88792,0.5988016,9.8486395,0.26998395,48.245083,5.985464,11.899984,0.8930754,42.829525,11.281167,13.449864,13.827041,16.241283,39.367077,5.7546196,25.150356,13.97144,51.54545,5.5916986,32.869324,9.912258,46.883274,4.6272125,41.98562,7.9827533,46.97543,4.0509267,50.29492,6.3075795,41.744205,3.580455,33
34,4.221298e-06,54.66556,0.00019615468,6.868673,0.008922248,56.233482,0.57590467,9.849962,0.24984145,48.59176,5.6567397,11.881924,0.8439872,43.164917,10.922867,13.446053,13.440899,16.398548,38.97398,5.7786407,24.688196,14.118577,51.289703,5.6148133,32.432495,10.017114,46.838943,4.648206,41.663555,8.070467,47.0972,4.071692,50.099052,6.375313,41.935932,3.6005783,34
35,4.8965076e-06,54.89936,0.00019020315,6.9098783,0.008187194,56.557907,0.58891475,9.852836,0.23345871,48.918682,5.314417,11.8633375,0.8054016,43.47698,10.831022,13.441995,13.111201,16.544758,38.702744,5.801188,24.251278,14.25585,51.110023,5.636186,32.01861,10.115275,46.78879,4.6676717,41.352333,8.152622,47.193,4.090836,49.911747,6.4388747,42.110504,3.6192825,35
36,9.028903e-06,55.158424,0.0005516704,6.9272814,0.007904351,56.8654,0.62156427,9.862909,0.21522667,49.22179,4.957632,11.849173,0.7706728,43.7712,10.773228,13.438261,12.786708,16.68104,38.37128,5.821944,23.833708,14.384154,50.88699,5.6560254,31.62526,10.207035,46.75263,4.685579,41.046673,8.229728,47.26236,4.1086254,49.7246,6.498462,42.258156,3.6366313,36
37,2.8119182e-06,55.372543,0.00012444213,6.958918,0.007979684,57.151794,0.67161894,9.867617,0.20619446,49.507977,4.7854295,11.833078,0.7461736,44.04377,10.676918,13.434112,12.506813,16.808012,38.132492,5.8414145,23.450571,14.503576,50.733303,5.6743126,31.24405,10.292811,46.669384,4.702269,40.75122,8.301808,47.312298,4.125121,49.544003,6.554293,42.395634,3.6527264,37
38,2.7143587e-06,55.604706,0.00020983431,6.980681,0.008167912,57.42669,0.7252168,9.88099,0.20040824,49.77513,4.81114,11.821592,0.7002,44.30153,9.727321,13.430614,12.216031,16.926376,37.8054,5.8595777,23.073177,14.615109,50.442444,5.691301,30.886066,10.372954,46.598324,4.7177234,40.465748,8.369382,47.343826,4.1404724,49.364326,6.6065764,42.5174,3.6676784,38
39,1.1249575e-06,55.81357,4.2131003e-05,7.010946,0.008479494,57.68147,0.777776,9.889749,0.19499402,50.029095,5.0028152,11.809203,0.6580185,44.541164,9.011396,13.425997,11.96232,17.037067,37.511967,5.876667,22.725618,14.719167,50.24431,5.7069435,30.53621,10.447927,46.49042,4.7322164,40.185688,8.432475,47.361423,4.1547747,49.193092,6.655643,42.62886,3.681694,39
40,1.6095436e-06,56.022575,0.0001090647,7.029461,0.008646822,57.930313,0.810145,9.9083605,0.18748944,50.263474,5.413271,11.7987,0.61401165,44.76753,8.525054,13.422277,11.703715,17.140182,37.15975,5.892713,22.399082,14.816467,50.020554,5.721654,30.21821,10.518099,46.425762,4.745635,39.914104,8.491706,47.359417,4.1681175,49.026226,6.7016172,42.735634,3.6948164,40
41,9.510739e-07,56.2179,3.445872e-05,7.0591087,0.008772105,58.16037,0.8345154,9.921003,0.1565066,50.489906,4.1752567,11.788691,0.59151906,44.97931,8.382196,13.419507,11.474035,17.236807,36.82868,5.9078407,22.096136,14.90733,49.852352,5.735148,29.905554,10.583778,46.319668,4.758205,39.653122,8.547249,47.360085,4.1806426,48.86678,6.744697,42.833454,3.7071166,41
42,5.3071665e-07,56.41152,1.9196672e-05,7.0723033,0.008441626,58.384914,0.8107254,9.941363,0.13454393,50.699272,3.8087332,11.7811575,0.57725906,45.18039,8.364127,13.416263,11.239654,17.327127,36.44567,5.921843,21.81895,14.992645,49.67364,5.7480845,29.62221,10.645443,46.26221,4.770028,39.40822,8.599453,47.358562,4.1924224,48.707237,6.78514,42.920624,3.7186248,42
43,1.945782e-06,56.59472,7.724284e-05,7.0997634,0.00797883,58.592125,0.7693287,9.953431,0.12964624,50.901253,3.7835863,11.77285,0.5757584,45.36843,8.435139,13.413784,11.036486,17.41201,36.132034,5.9352913,21.547579,15.072517,49.519974,5.7601433,29.349018,10.703206,46.191048,4.781062,39.164547,8.6484995,47.352333,4.203486,48.562077,6.823147,43.01892,3.729394,43
44,5.687583e-07,56.7794,3.2078537e-05,7.1111,0.007342091,58.796345,0.70901024,9.974038,0.12515917,51.089767,3.7643259,11.767869,0.57209265,45.54844,8.646997,13.412303,10.844259,17.491552,35.86706,5.9477873,21.301699,15.147514,49.34228,5.7715387,29.10006,10.757497,46.160187,4.791425,38.938713,8.694637,47.359913,4.2138596,48.415462,6.858936,43.09913,3.7395992,44
45,1.2999649e-06,56.950825,5.083316e-05,7.147765,0.006555383,58.98547,0.6326882,9.988564,0.12312279,51.27043,3.7854202,11.761003,0.5631584,45.718525,8.601502,13.410304,10.67463,17.56641,35.646397,5.959649,21.0635,15.218023,49.223576,5.78231,28.856853,10.8085785,46.10193,4.8011727,38.719086,8.738122,47.35292,4.2236814,48.28162,6.892692,43.191025,3.7492023,45
46,5.8940446e-07,57.11875,2.286756e-05,7.150154,0.0057292758,59.172638,0.5495732,10.00973,0.12112241,51.43929,3.818134,11.757716,0.54670966,45.878834,8.503858,13.407632,10.509093,17.636784,35.43681,5.970662,20.858974,15.284456,49.096516,5.7923985,28.625431,10.856873,46.050053,4.8103113,38.50476,8.779142,47.344543,4.232952,48.14899,6.924611,43.27081,3.75826,46
47,2.0436125e-06,57.28413,9.3584495e-05,7.1840763,0.0049170456,59.346,0.46877566,10.025394,0.12324421,51.602486,3.9004824,11.751123,0.5274929,46.031628,8.323536,13.406607,10.354708,17.703304,35.20958,5.981169,20.651443,15.347061,48.99338,5.8019805,28.395607,10.902446,45.94955,4.8189416,38.310204,8.817942,47.342915,4.2417684,48.02698,6.9548836,43.35592,3.766852,47
48,7.541024e-07,57.440792,3.8839808e-05,7.186803,0.004138084,59.51858,0.38777345,10.049339,0.12403739,51.756905,4.0034423,11.750987,0.5096056,46.17648,8.285871,13.405276,10.200885,17.76613,34.971924,5.991063,20.469341,15.406255,48.8808,5.8110447,28.172918,10.945704,45.84011,4.8271055,38.112175,8.85475,47.320007,4.2501073,47.90413,6.98366,43.428303,3.7750196,48
49,1.298822e-06,57.597187,6.502987e-05,7.2127104,0.0034109286,59.677406,0.31570518,10.065115,0.12695695,51.904953,4.124745,11.745705,0.49718037,46.31543,8.261851,13.404719,10.056721,17.825865,34.75873,6.0006847,20.285343,15.462323,48.771175,5.819518,27.954556,10.986664,45.695137,4.8348255,37.927208,8.889651,47.309673,4.257953,47.789513,7.010943,43.505142,3.782766,49
50,3.5577108e-07,57.743793,1.3133199e-05,7.224356,0.0027516575,59.836395,0.249438,10.087527,0.13012247,52.044792,4.3247724,11.746573,0.48154703,46.445744,8.14348,13.40445,9.907637,17.882418,34.512115,6.0097256,20.111242,15.515706,48.651665,5.827591,27.735893,11.0257015,45.561394,4.8421817,37.745266,8.92296,47.284344,4.265514,47.672558,7.0369735,43.563984,3.7901106,50
51,1.170032e-06,57.89142,5.7580768e-05,7.248718,0.0022353295,59.984074,0.19838859,10.103343,0.13348658,52.180103,4.481207,11.742791,0.4618334,46.571392,7.9041224,13.404907,9.793588,17.936275,34.404728,6.018303,19.928713,15.566391,48.513477,5.8352513,27.534359,11.062843,45.43164,4.849225,37.569324,8.954599,47.26344,4.2726717,47.563156,7.061818,43.61765,3.7971206,51


==> expres/diff_eps/steps-50-eps_attack_24_wrn_cifar100.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
2723.983,5.8212442,2325.4407,5.7226534,2252.3005,2.559661,2539.281,3.9046555,1740.3234,1.7541137,1399.6139,2.3032236,1295.869,1.7630233,815.3993,1.9270326,2602.5823,1.969032,2344.3103,2.725455,1063.2539,1.8453124,574.2845,1.7522967,984.0058,1.888414,500.57733,1.6458544,888.8854,2.0005214,444.07538,1.6105049,848.5356,2.1292512,417.63104,1.5822593,1
1307.9738,17.881313,2039.9635,9.069351,1981.8466,6.754204,2290.8547,6.5214686,1878.4686,3.0609052,1318.3796,3.100939,1420.2054,2.5616202,767.30273,2.3463938,2719.5183,3.0652575,2233.4023,3.4362848,1117.601,2.2938557,550.6008,1.960078,1025.6686,2.2448025,487.36966,1.7933656,915.0278,2.2992582,433.02032,1.7218359,867.3247,2.3970952,410.9538,1.6696017,2
439.1272,29.382,1462.225,10.819689,1237.7297,11.886935,1967.0751,8.484223,1804.0592,4.667214,1305.9053,3.825949,1465.6274,3.4858944,752.42676,2.7292824,2602.4604,4.351287,2150.9482,4.087181,1148.8264,2.77849,535.31647,2.1541572,1055.3103,2.6197643,477.95114,1.9289882,934.668,2.6077156,424.43005,1.8238926,882.2851,2.670287,405.67807,1.7502296,3
120.75568,38.527767,804.05237,11.820171,703.3226,16.916689,1539.5424,9.933909,1584.4847,6.417913,1319.5681,4.4339623,1449.2035,4.478556,763.7704,3.0667937,2383.6648,5.742755,2116.589,4.653004,1160.2328,3.2855265,529.74286,2.332471,1074.427,3.005862,471.89246,2.0519826,948.6154,2.9218252,418.89838,1.9171413,893.8861,2.9455664,401.58875,1.8241419,4
31.301228,45.418324,419.7952,12.458271,381.07504,21.563189,1151.4092,11.081841,1354.4062,8.19417,1320.2509,4.9521446,1397.287,5.4958425,797.16455,3.364733,2113.9973,7.174357,2084.6873,5.131122,1156.5314,3.8027468,531.0771,2.4952793,1085.4297,3.3965292,469.36414,2.1633055,958.1086,3.2379804,415.5236,2.002509,902.793,3.220246,399.09488,1.8918908,5
14.36951,50.71824,328.6387,13.003082,225.18178,25.781656,920.659,12.022595,1144.693,9.935179,1293.8154,5.4056144,1326.6984,6.5093346,838.88745,3.6345336,1836.0876,8.599555,2040.2368,5.5364447,1142.2743,4.320978,536.6962,2.644072,1090.2528,3.786364,470.41165,2.26432,964.2523,3.552938,414.21497,2.0810444,909.5824,3.4920266,398.11472,1.9541965,6
9.043503,55.10027,262.69012,13.530503,143.66362,29.585213,739.10443,12.792845,966.8115,11.613111,1253.8713,5.811867,1249.0298,7.501213,872.15564,3.8849967,1585.6317,9.987695,1979.6783,5.8882937,1122.059,4.8333645,547.43616,2.781132,1090.2172,4.1709256,474.05377,2.3565443,967.6834,3.8640082,415.6587,2.153651,914.743,3.7588859,398.4351,2.011998,7
7.02634,58.756306,237.7488,14.012788,87.11359,33.011364,570.58514,13.415151,812.0258,13.215669,1192.1877,6.179243,1173.8949,8.462181,902.5356,4.1213107,1367.5496,11.322504,1900.0815,6.200634,1099.1836,5.3346753,562.66187,2.908851,1086.372,4.5472174,479.33328,2.4414978,968.9779,4.1692095,419.77347,2.2214122,918.7178,4.019435,399.77103,2.0662003,8
6.5361576,62.013668,201.62099,14.476668,55.371586,36.09623,462.9419,13.933355,680.18286,14.737119,1119.6736,6.51616,1102.6956,9.386621,926.57764,4.345189,1175.0806,12.595173,1801.6267,6.482293,1075.118,5.821641,580.224,3.0287046,1079.9742,4.912938,486.96613,2.5206118,968.5238,4.466699,425.523,2.2852097,921.7998,4.272397,402.0002,2.117212,9
7.1012735,64.793335,284.70364,14.893977,41.789383,38.876614,428.84067,14.362173,576.507,16.173712,1060.1022,6.8289485,1033.9529,10.271428,941.27405,4.5577583,1018.8485,13.803104,1717.0408,6.740704,1051.1453,6.2921553,599.3181,3.1420314,1071.9867,5.266243,496.12506,2.5947807,966.5988,4.7553463,432.15643,2.3454714,924.1625,4.5170016,405.06506,2.1652975,10
7.423723,67.36415,293.6215,15.278105,29.972048,41.39473,365.2078,14.733706,495.03845,17.526419,1007.3471,7.120202,967.6383,11.11541,950.2245,4.7589736,892.9911,14.944493,1645.5476,6.979535,1027.0687,6.744684,617.44476,3.2491245,1063.2454,5.606095,506.48773,2.6648521,963.4494,5.0340967,439.30475,2.4028234,925.8077,4.752423,408.81876,2.2108045,11
5.2397456,69.58855,240.84239,15.611741,23.719334,43.674774,337.09476,15.050289,431.3369,18.796967,964.8856,7.391232,904.1076,11.918171,953.63776,4.9490476,783.21106,16.020443,1564.3218,7.200647,1002.7701,7.1781077,633.30554,3.3503401,1054.1162,5.931795,517.56116,2.7314353,959.3036,5.3020396,446.90317,2.4573593,926.8481,4.978232,413.14383,2.2540145,12
2.214778,71.688446,135.0985,15.943681,14.717069,45.75305,242.9263,15.326576,377.61914,19.988398,916.9175,7.6424327,844.4019,12.678733,952.8317,5.1284986,686.7262,17.031834,1472.088,7.405244,978.5426,7.5915065,646.82214,3.4459367,1044.7993,6.2425766,528.99054,2.7947454,954.3066,5.5583315,454.47986,2.5094717,927.4153,5.1938987,417.9115,2.2949758,13
2.5973988,73.52065,127.50648,16.217554,12.6264925,47.643856,254.10204,15.564718,332.66708,21.103588,869.1023,7.8755636,790.1627,13.396825,950.28864,5.297547,609.03394,17.980375,1399.7693,7.595038,954.4833,7.984337,658.24817,3.53613,1035.254,6.5380898,540.5823,2.854965,948.6228,5.8026447,461.8173,2.559277,927.5375,5.3991,422.96237,2.333782,14
0.8798003,75.27741,35.57444,16.510576,9.813719,49.3644,224.76453,15.786992,298.1947,22.140585,836.73834,8.095962,742.06287,14.069975,948.2923,5.457742,546.1971,18.865303,1337.6891,7.772635,931.0309,8.35498,667.8667,3.6219335,1025.608,6.816928,552.19495,2.9128458,942.4367,6.0334578,469.197,2.6071565,927.3415,5.5923567,428.28076,2.371153,15
2.2571404,76.81871,148.7058,16.739464,10.147712,50.926697,234.94789,15.9807,269.40747,23.10449,808.5598,8.30319,698.9306,14.699669,945.3228,5.6088023,493.57465,19.68902,1279.9148,7.9389715,908.1491,8.703474,675.8934,3.7032864,1015.7458,7.078971,563.30176,2.9680653,935.9288,6.250854,476.58258,2.6529486,926.8446,5.7735543,433.56207,2.4068234,16
2.529798,78.3341,149.04985,16.99666,7.372528,52.358658,175.78813,16.168283,244.30827,23.99807,772.0969,8.497783,659.3815,15.287044,938.097,5.750718,449.4026,20.45321,1224.6831,8.094412,886.1395,9.02973,682.6921,3.7800033,1005.6585,7.3240876,573.57367,3.0206306,929.2363,6.454375,484.03186,2.6966245,926.0577,5.942536,438.7915,2.440656,17
5.179402,79.65508,290.43204,17.209072,7.012096,53.665886,176.7276,16.333437,223.0461,24.825735,737.92725,8.679597,622.68243,15.833453,925.6669,5.8836274,409.6943,21.16017,1166.3033,8.23861,865.1433,9.33371,688.5326,3.8519318,995.3785,7.5521765,582.87555,3.0703006,922.4351,6.6437297,491.37808,2.7379606,924.9288,6.099226,443.96286,2.4725266,18
1.9137268,80.96731,118.40508,17.427298,7.187175,54.865295,226.76935,16.49571,207.85506,25.588673,726.7229,8.8484745,588.6062,16.339354,911.7526,6.0077915,375.07178,21.81046,1118.0706,8.371549,844.7604,9.615492,693.1404,3.9192004,985.0499,7.763075,591.2833,3.1171467,915.519,6.8186116,498.43237,2.7769186,923.5175,6.2433257,449.03745,2.5023909,19
1.7514625,82.113525,99.91932,17.622952,6.004602,55.964317,162.32527,16.639791,195.37987,26.290644,722.8338,9.005183,558.03864,16.80593,898.76373,6.123548,345.29562,22.405495,1072.0417,8.49431,825.1163,9.875039,696.7904,3.981732,974.6007,7.956682,598.78046,3.160966,908.5017,6.978896,505.0878,2.8133,921.8212,6.3748055,453.91257,2.5302424,20
0.78580993,83.26994,42.729603,17.809132,4.9200816,56.968044,134.71033,16.77909,180.09744,26.933397,689.19415,9.149111,530.95685,17.23378,885.359,6.231012,319.2854,22.947458,1028.0675,8.60697,806.3909,10.112276,699.7005,4.0395975,964.2776,8.132823,605.6019,3.2017026,901.5171,7.1242905,511.23987,2.8470895,919.8543,6.4934115,458.49625,2.5559509,21
3.7888317,84.28507,284.38596,17.981813,5.609456,57.887882,179.3501,16.905678,165.876,27.520397,658.1352,9.281475,506.6938,17.624329,872.9966,6.330479,299.0837,23.437887,1000.07367,8.710275,788.7944,10.327223,701.95264,4.092841,954.0761,8.291558,611.6329,3.239393,894.5509,7.2546506,516.7649,2.8781228,917.6096,6.5991874,462.728,2.5794704,22
2.1321473,85.30573,121.67639,18.135729,6.0947685,58.7262,176.30722,17.027262,154.0124,28.051785,632.0501,9.402539,484.95145,17.978476,861.15717,6.4222097,283.7163,23.876902,980.75494,8.804333,772.1334,10.519941,703.2087,4.141527,944.116,8.432788,616.9567,3.2739236,887.6708,7.3697367,521.5953,2.9064574,915.1386,6.691954,466.54913,2.6007695,23
0.988176,86.21607,76.10426,18.312246,5.695275,59.49287,205.87398,17.138748,146.31677,28.530718,615.83575,9.513711,464.63644,18.296898,848.7742,6.506492,271.3249,24.267738,968.1413,8.889541,756.592,10.690614,703.82007,4.185634,934.3651,8.556488,621.4529,3.3052127,880.9381,7.469689,525.7682,2.931909,912.4095,6.7717547,469.9506,2.619808,24
4.5312166,87.12389,385.13586,18.445316,5.7417665,60.19,218.1476,17.245674,137.40807,28.957735,585.2202,9.614797,447.2205,18.580395,837.89374,6.5838995,258.75253,24.61049,942.9824,8.965358,741.88464,10.839175,703.5291,4.2252984,924.9431,8.662774,625.2154,3.3333304,874.2996,7.5543437,529.25525,2.954503,909.5444,6.838429,472.90436,2.6365848,25
2.98764,87.93675,197.31871,18.595644,6.5138197,60.83114,259.13214,17.347578,131.15639,29.343012,572.1028,9.707173,431.46826,18.83633,828.3253,6.6556044,246.95825,24.916323,920.58374,9.03363,728.136,10.971513,702.6986,4.2616053,915.8776,8.756483,628.36676,3.358994,867.837,7.6281986,532.201,2.9749398,906.5592,6.896025,475.50897,2.6517177,26
0.6751982,88.76951,25.791716,18.707647,2.6118293,61.427456,64.1272,17.446093,125.34161,29.698757,563.3165,9.792277,417.89255,19.075245,820.43823,6.7225733,236.8089,25.19943,903.5243,9.096786,715.08887,11.096214,701.61456,4.2959127,907.1071,8.845108,631.2539,3.3833313,861.519,7.6978674,534.88983,2.9944122,903.6099,6.950424,477.97137,2.6661646,27
1.2056992,89.50298,82.60421,18.855904,2.4052842,61.980686,72.97722,17.53668,121.12004,30.027882,554.3211,9.87096,405.17953,19.29826,813.1338,6.7852755,227.83485,25.461983,888.90204,9.155024,702.8049,11.213609,700.2696,4.3283296,898.6637,8.92901,633.8239,3.4064786,855.4076,7.7638845,537.3129,3.0128906,900.6384,7.0020146,480.23862,2.6799324,28
0.9662925,90.2569,66.955414,18.967325,3.42852,62.490387,127.50061,17.624645,116.67781,30.332657,546.90625,9.943437,394.09088,19.506279,806.8185,6.843692,219.73613,25.705126,875.1214,9.20917,691.03784,11.324233,698.68646,4.3587823,890.5305,9.008345,636.21704,3.4284213,849.4697,7.8262844,539.5062,3.030464,897.6875,7.050874,482.40222,2.693031,29
1.2653157,90.921234,99.95097,19.092201,5.04785,62.97185,220.50592,17.708513,115.51692,30.61495,556.4318,10.010633,383.4677,19.700113,799.668,6.8977904,213.87158,25.931665,869.7711,9.259567,679.9761,11.428368,696.91907,4.3873534,882.7139,9.083415,638.3528,3.4492426,843.734,7.8853,541.4905,3.0470254,894.771,7.09719,484.42975,2.7054849,30
0.66634995,91.62181,40.758717,19.193727,3.8667035,63.413277,130.98727,17.786287,112.4713,30.875284,555.80743,10.072076,373.4582,19.880499,791.03564,6.94808,206.41914,26.141933,852.86676,9.306322,669.3732,11.526234,694.9961,4.4140882,875.1183,9.154348,640.20435,3.4690084,838.1354,7.940889,543.31116,3.0626762,891.8832,7.1410065,486.3302,2.7173717,31
1.253152,92.23724,99.60019,19.316628,3.253882,63.83475,106.55566,17.861187,110.4478,31.117502,555.51227,10.128369,364.0797,20.048094,784.08734,6.994689,200.66911,26.337175,840.6017,9.349712,659.42505,11.617998,693.0533,4.439101,867.8577,9.221193,641.801,3.4877017,832.74097,7.993351,544.94147,3.0773704,889.1062,7.182415,488.14487,2.7286446,32
1.1412864,92.86466,65.52343,19.403822,3.6682317,64.2219,128.92557,17.932247,106.873314,31.34161,551.4663,10.180699,355.43167,20.20413,777.10614,7.037913,195.42986,26.518244,831.49115,9.389714,649.9522,11.704133,691.056,4.4624596,860.7766,9.284229,643.1662,3.5053515,827.47504,8.042688,546.4779,3.0912468,886.3176,7.2214546,489.8094,2.739375,33
1.2219197,93.43845,60.646145,19.520292,4.127985,64.59113,158.14725,18.002535,103.1034,31.550829,535.54254,10.22909,347.43372,20.348917,770.91455,7.077681,192.26538,26.68655,829.1866,9.427339,641.00055,11.784735,689.04987,4.4842715,854.0277,9.34351,644.27167,3.5220196,822.40967,8.0891905,547.8445,3.104227,883.6101,7.258264,491.37192,2.7495894,34
3.6333122,94.023186,249.89012,19.604141,2.824888,64.935486,107.863945,18.065714,97.07665,31.744797,506.1306,10.274839,339.60812,20.48374,761.8586,7.114515,188.0621,26.843363,820.2408,9.46241,632.527,11.860148,687.087,4.5046067,847.4467,9.399204,645.2351,3.5376575,817.47253,8.13281,549.0971,3.1165118,880.9719,7.2929115,492.88074,2.759264,35
1.9673846,94.55623,98.671036,19.705917,3.1551993,65.26138,109.28242,18.130362,93.210075,31.925508,488.3037,10.317063,332.2696,20.60911,754.13434,7.148839,185.228,26.98954,818.6534,9.495207,624.62994,11.930683,685.11017,4.5235767,841.21,9.451541,646.08673,3.5522845,812.83734,8.17379,550.2554,3.1279924,878.4052,7.3255267,494.25876,2.7684133,36
3.9172497,95.09491,252.35616,19.788036,3.7986398,65.56837,149.53572,18.189259,89.78951,32.093582,478.6951,10.357133,325.4278,20.725737,745.99536,7.180763,181.73538,27.125484,814.4685,9.525647,617.0088,11.996758,683.0052,4.5413113,835.1235,9.500628,646.766,3.5660157,808.2756,8.212164,551.3486,3.1388187,875.9195,7.3560815,495.5386,2.777069,37
1.2663944,95.587715,62.0854,19.86805,5.3597994,65.86088,223.31055,18.251436,87.81243,32.24956,471.53635,10.393602,318.95142,20.834476,739.43097,7.210497,179.20074,27.252363,811.41925,9.553966,609.87244,12.058553,680.84607,4.557847,829.3942,9.546673,647.46967,3.5789127,804.0057,8.248245,552.31793,3.1489682,873.5065,7.384772,496.74457,2.7852585,38
2.5463743,96.091545,222.72818,19.957924,4.4562654,66.135056,167.53339,18.303207,85.87787,32.395767,468.99377,10.428988,313.09753,20.935907,733.4867,7.23848,175.5568,27.370628,800.8408,9.580325,602.8215,12.116469,678.5398,4.573188,823.84186,9.589912,647.9529,3.5910144,799.84143,8.282103,553.26013,3.1585624,871.1499,7.411675,497.8296,2.792957,39
1.9810344,96.570076,165.7542,20.034327,5.7835083,66.39725,249.84937,18.360262,85.355484,32.531693,474.57224,10.461617,307.56464,21.03071,727.70984,7.264718,172.67482,27.48112,794.29425,9.605337,596.36664,12.170681,676.47186,4.587686,818.58575,9.630516,648.47943,3.6023793,795.9272,8.313826,554.0701,3.1675484,868.8826,7.436952,498.85938,2.8002455,40
4.8967,97.01595,470.18646,20.115133,4.788142,66.64729,224.06436,18.41092,84.69017,32.65938,482.93695,10.4933195,302.5492,21.119356,721.3344,7.2894554,169.86636,27.584082,790.0273,9.629032,590.0821,12.2215,674.4483,4.6011267,813.5466,9.668622,648.7584,3.61307,792.10077,8.343491,554.84235,3.1760197,866.6715,7.460645,499.80704,2.8071177,41
1.7475232,97.48977,159.3513,20.195978,6.3992395,66.88404,315.87,18.461884,84.91007,32.778942,489.63763,10.52197,298.1553,21.202078,715.0552,7.3126907,168.0311,27.68094,786.4039,9.651515,584.3624,12.269123,672.5595,4.613811,808.7725,9.704378,649.0601,3.6231577,788.5035,8.371483,555.5145,3.1839812,864.5731,7.482886,500.69928,2.8136241,42
0.36434084,97.89721,15.768089,20.259192,6.0674067,67.11071,292.076,18.509106,83.24375,32.89148,480.8843,10.549783,294.00967,21.279713,708.706,7.3348055,164.93875,27.771416,778.84625,9.67249,578.8538,12.313827,670.7794,4.6256237,804.16315,9.738071,649.20514,3.632642,784.9681,8.397678,556.11316,3.191511,862.4879,7.503763,501.51553,2.8197753,43
0.92135626,98.331696,71.69722,20.342182,6.1446047,67.32894,322.48956,18.557756,82.60069,32.99705,476.36105,10.574817,290.2962,21.352716,703.4865,7.3556185,163.76619,27.85684,778.6726,9.692571,573.7581,12.355773,668.9503,4.636823,799.7947,9.769727,649.29767,3.6416042,781.6016,8.422407,556.66516,3.1985989,860.5104,7.5234604,502.29102,2.8256245,44
0.31609702,98.72167,14.502764,20.406866,2.3509061,67.535835,93.867134,18.603298,81.04731,33.097355,473.80652,10.599405,286.70346,21.421162,699.0943,7.3752365,161.41664,27.936422,775.24866,9.711108,568.82715,12.395259,667.2122,4.6472716,795.5613,9.799684,649.36096,3.650065,778.3156,8.445635,557.1364,3.205324,858.5828,7.5419455,502.9977,2.8311462,45
0.561671,99.12537,40.877174,20.484182,1.9428334,67.7347,77.2139,18.648777,80.64076,33.19185,479.0267,10.62176,283.39914,21.485846,695.3045,7.393734,160.13461,28.01205,772.44525,9.728796,564.2837,12.432485,665.49164,4.6571984,791.5724,9.827989,649.3344,3.6580734,775.25977,8.467602,557.5849,3.211659,856.717,7.5594373,503.68985,2.8363934,46
0.34566268,99.49442,17.049746,20.538828,1.5019327,67.925186,59.418106,18.691833,80.01515,33.281334,483.0501,10.644043,280.2761,21.54668,692.3029,7.411062,157.9606,28.082975,765.279,9.745626,559.83514,12.467621,663.7775,4.6665897,787.7053,9.854746,649.34326,3.66563,772.2174,8.488307,557.98596,3.2176654,854.9506,7.57597,504.34097,2.841395,47
1.9056085,99.88535,141.71465,20.612324,2.9368718,68.10742,148.96652,18.734707,79.07936,33.36613,478.16528,10.664499,277.20074,21.60442,688.5216,7.427475,156.84537,28.15069,758.7422,9.7615185,555.5977,12.500965,661.9422,4.67553,784.02386,9.880184,649.26685,3.6728039,769.4016,8.508026,558.39594,3.2233145,853.1995,7.591639,504.90305,2.846213,48
0.7756916,100.22745,56.711803,20.663443,2.6414154,68.28176,156.63562,18.77566,76.86223,33.4471,463.9628,10.684153,274.2588,21.658989,685.617,7.4429154,154.6966,28.214056,751.3422,9.776659,551.5436,12.5326185,660.25055,4.6839895,780.4366,9.904375,649.204,3.6796267,766.6141,8.52672,558.7383,3.2287593,851.5558,7.6065135,505.48267,2.8507974,49
2.0690758,100.59488,157.26375,20.729918,1.7198201,68.45135,85.55744,18.816677,75.06137,33.523636,450.3919,10.702195,271.76865,21.711065,682.9066,7.457833,153.95197,28.274773,750.02905,9.791216,547.6349,12.562675,658.4252,4.692112,777.0115,9.927391,649.07983,3.686155,764.0413,8.544635,559.0976,3.2338998,849.9228,7.6207643,505.97366,2.855212,50
1.6156468,100.919525,108.5607,20.782007,1.294066,68.61399,54.440853,18.85513,73.3646,33.596718,441.40512,10.720053,269.38702,21.76042,680.6463,7.471974,151.31807,28.332094,738.01416,9.804709,543.8771,12.591328,656.7653,4.699763,773.70636,9.949362,649.0047,3.692374,761.4766,8.561651,559.4358,3.238845,848.3721,7.6343107,506.46194,2.859459,51


==> expres/diff_eps/steps-50-eps_attack_32_wrn_cifar10.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
64.3549,3.665236,96.66181,4.9326773,32.8019,0.92358214,80.787224,2.7247252,29.616013,0.753533,76.3537,2.394215,33.411026,0.77126163,85.07752,2.4107668,34.49308,0.49330488,39.37745,0.90089756,38.6001,0.52764803,39.720783,0.9045448,38.98644,0.59048295,35.898567,0.8438834,38.245697,0.6510648,32.55471,0.81073284,42.10147,0.70830226,29.76492,0.78516114,1
24.929276,15.17138,65.70464,7.1559615,45.12426,3.9513793,88.23548,5.995491,43.413666,2.4620147,87.07882,4.6116395,47.67738,2.0503242,97.605644,4.2014737,43.978455,0.81550807,42.390427,1.2419813,46.823017,0.80049294,42.360817,1.1894972,44.569233,0.80875933,36.33486,1.0466585,42.14311,0.829039,33.078938,0.955188,45.102764,0.862919,29.986809,0.9018667,2
4.4671874,23.493732,29.506659,6.29092,36.67638,8.653638,78.972404,8.555892,44.17873,5.2870893,86.45383,6.820548,48.992367,4.109428,95.402306,6.060732,51.27256,1.2673197,43.523365,1.6254736,53.181858,1.1612375,43.84257,1.5063353,49.450127,1.0784143,37.026962,1.2716291,45.52461,1.0384244,33.588627,1.114001,47.712505,1.0383335,30.338518,1.0297533,3
0.7615963,28.873175,14.155584,5.5681453,23.06788,13.732116,63.58809,9.967881,34.06612,8.753312,75.86507,8.510066,44.3393,6.7131295,90.66406,7.6950316,54.608242,1.8512948,43.555225,2.0273178,57.119,1.6127504,44.157166,1.8443705,53.1192,1.4000609,37.49332,1.5112337,48.264908,1.2801224,34.16627,1.285845,49.833065,1.2345124,30.545694,1.167599,4
0.36086047,32.43724,13.540708,5.223968,13.173373,18.478203,45.380756,10.665477,24.814714,12.383329,66.39881,9.664069,35.893883,9.581755,82.36492,8.98691,54.488808,2.553058,43.47399,2.4251137,58.89884,2.151131,44.04631,2.1900508,55.435318,1.7718687,37.535202,1.7589422,50.278873,1.5536809,34.544796,1.4678365,51.452347,1.4509327,30.52971,1.314526,5
0.035723332,35.077003,1.6225717,5.1599064,7.3690057,22.719543,32.392345,11.007276,18.085537,15.903758,57.128696,10.431541,28.365015,12.511565,75.09712,9.953772,52.44137,3.348095,43.940914,2.8004959,58.748314,2.7668037,44.267635,2.5281978,56.548492,2.1890216,38.026722,2.0076344,51.56955,1.8575987,34.66888,1.6560737,52.635025,1.6866825,30.57127,1.4687293,6
0.025168281,37.133766,1.5028831,5.223066,4.161021,26.484535,22.50531,11.152727,12.560439,19.202341,45.961697,10.936465,22.442862,15.375284,67.87667,10.67239,49.26464,4.2115784,44.62848,3.141603,57.147938,3.446278,45.275955,2.8492184,56.55693,2.6462505,38.89063,2.2513263,52.28347,2.1901467,35.07488,1.8471656,53.452557,1.940176,30.90447,1.6280135,7
0.0014345143,38.947044,0.06302839,5.3383927,2.8588657,29.838629,18.787262,11.183379,8.945121,22.25754,38.4977,11.26063,16.459661,18.116678,56.888573,11.201745,45.31106,5.121262,44.99378,3.4444792,54.81167,4.1743617,46.853523,3.148881,55.622513,3.1370358,39.838013,2.4855845,52.495445,2.5488899,35.68279,2.0382814,53.950375,2.2098062,31.347897,1.7897989,8
0.0011889428,40.429634,0.047373295,5.4579954,2.0102627,32.829666,15.453055,11.129272,6.4198246,25.075546,32.14473,11.468967,12.167454,20.708586,47.64377,11.597848,41.15943,6.0567746,44.610302,3.7118478,52.021614,4.936943,47.931713,3.4262147,53.901188,3.6538575,40.02421,2.7084837,52.27179,2.9303207,36.261517,2.2267387,54.161243,2.4940693,31.67686,1.9516474,9
0.0002529801,41.809208,0.00871748,5.5771112,1.3189303,35.509907,11.660697,11.011596,4.3167295,27.6738,24.667364,11.599056,9.820994,23.145626,43.7668,11.906951,37.415646,7.00165,44.49454,3.9491177,49.15205,5.7216043,48.79212,3.6810968,51.768745,4.189756,39.969906,2.918814,51.73151,3.3308933,36.74883,2.4115047,54.14925,2.790996,31.91867,2.1119561,10
0.00030043907,42.965763,0.013034495,5.6917124,0.7794064,37.922955,7.6764193,10.85552,3.18195,30.069843,22.155008,11.67955,7.988258,25.428173,39.92186,12.147646,34.234203,7.9427695,44.709766,4.161111,46.333885,6.5173483,49.136417,3.9142144,49.61519,4.7385473,40.213734,3.1167583,51.007908,3.7464702,37.220116,2.5911295,53.969486,3.0987856,32.187325,2.2694888,11
4.869359e-05,44.061367,0.0010038571,5.791543,0.5150817,40.105576,7.2707443,10.682878,2.4927676,32.28191,18.662937,11.720414,5.882612,27.568512,32.00452,12.331266,31.445774,8.871442,44.699406,4.3523335,43.70097,7.3158593,49.490555,4.1275253,47.668797,5.2944965,41.134262,3.3024402,50.189674,4.173294,37.75423,2.7645469,53.658894,3.415566,32.486515,2.423001,12
8.814777e-05,44.989525,0.0029214083,5.894275,0.34055355,42.08626,5.4019356,10.501498,1.9634122,34.32738,16.774572,11.729518,4.340324,29.574875,25.664389,12.471658,28.975288,9.781495,44.359325,4.526477,41.445126,8.109797,50.33349,4.323238,45.863686,5.85268,42.18373,3.4766383,49.32843,4.607411,38.36287,2.930959,53.266975,3.7392485,32.863163,2.5717714,13
3.925348e-05,45.89485,0.001457261,5.9830375,0.25679994,43.88947,5.5900035,10.32305,1.4917359,36.222927,13.530091,11.71562,3.4426942,31.45504,22.794128,12.578966,26.779463,10.66872,43.9997,4.686253,39.53125,8.894393,51.458805,4.503966,44.16492,6.409049,42.95834,3.6401713,48.48206,5.0454564,39.13356,3.0898707,52.85375,4.0678735,33.454124,2.7157674,14
0.00026077172,46.66933,0.022824535,6.067801,0.17554444,45.536297,4.6383615,10.153399,1.1530005,37.981815,12.502092,11.690355,2.8751574,33.21644,22.710316,12.661489,24.866123,11.529532,43.840916,4.834125,37.755936,9.665466,52.278236,4.671245,42.59267,6.9595795,43.63912,3.7938485,47.68416,5.484661,40.06875,3.2411547,52.45284,4.3994203,34.25547,2.8544455,15
1.3475274e-05,47.432987,0.000261665,6.145519,0.13366884,47.04455,3.9767106,9.995532,0.89421,39.61685,10.4629755,11.651736,2.379355,34.868538,19.679607,12.727265,23.188824,12.361492,43.79209,4.971211,36.05449,10.419486,52.934082,4.826221,41.14395,7.501625,44.31527,3.9379404,46.926197,5.9224877,41.04447,3.3848515,52.083565,4.732099,35.201515,2.9873939,16
5.3252024e-05,48.085266,0.0022216174,6.2143903,0.09097284,48.431507,2.6098404,9.85231,0.71196264,41.137253,9.053922,11.605688,1.832499,36.416157,15.04737,12.777445,21.690573,13.163497,43.785816,5.098942,34.459003,11.153647,53.433697,4.9704313,39.794456,8.0328865,44.93239,4.073075,46.193398,6.3562484,41.96618,3.5209196,51.751595,5.0639963,36.23618,3.1143856,17
1.3377678e-05,48.741295,0.00042516604,6.284655,0.073006414,49.70303,2.628381,9.7213335,0.54928476,42.552696,7.440204,11.554661,1.6019726,37.868305,17.043756,12.815767,20.319227,13.935337,43.75344,5.2184935,32.964508,11.866474,53.74836,5.105244,38.540672,8.55128,45.41576,4.199832,45.47188,6.7840047,42.815754,3.6495452,51.471714,5.3933473,37.328022,3.2354307,18
1.977302e-05,49.308174,0.0005405615,6.3371286,0.0725042,50.881042,3.1079774,9.611007,0.44858843,43.8728,6.950602,11.506896,1.3036644,39.231365,12.8404455,12.847943,19.066488,14.675194,43.664215,5.3307195,31.556284,12.555713,54.065617,5.2314982,37.380417,9.055137,45.870655,4.319129,44.78754,7.203223,43.68468,3.7709422,51.245438,5.7182384,38.45025,3.3504908,19
7.156387e-06,49.878674,0.00024134376,6.402138,0.06145346,51.966125,3.0191672,9.514429,0.366379,45.099308,6.376487,11.457584,1.141707,40.50793,13.382244,12.8708,17.901619,15.383175,43.427643,5.4366517,30.265835,13.220178,54.45541,5.350069,36.310646,9.542975,46.394474,4.4311333,44.13647,7.612453,44.586826,3.8853233,51.057922,6.037327,39.5885,3.4596486,20
2.1592554e-05,50.380573,0.0007587189,6.4511995,0.021833137,52.9724,1.0230777,9.437133,0.28812927,46.244965,5.562864,11.410433,1.0007681,41.70515,12.194799,12.889691,16.836262,16.058899,43.072475,5.536577,29.121304,13.858716,54.890015,5.461173,35.319187,10.013829,46.9965,4.5360484,43.520214,8.010078,45.503838,3.9929173,50.911396,6.3492517,40.745335,3.5630586,21
2.3670906e-05,50.88004,0.0018938588,6.5140934,0.012406125,53.90614,0.8856813,9.370901,0.24289888,47.315468,5.287654,11.365401,0.9018882,42.826492,13.489244,12.901862,15.824186,16.702848,42.59828,5.631159,28.066837,14.470444,55.140083,5.5652766,34.374958,10.466893,47.641792,4.6342726,42.956745,8.395218,46.448853,4.0939393,50.784973,6.6528983,41.88663,3.66087,22
4.5778892e-05,51.323948,0.0030490789,6.555834,0.008882893,54.778294,0.73269755,9.321085,0.1839105,48.31255,4.3579516,11.321375,0.7149495,43.875908,10.319361,12.9093895,14.912648,17.315063,42.207108,5.7205906,27.114985,15.054754,55.418934,5.662814,33.48446,10.901481,48.34355,4.7260776,42.408504,8.766802,47.359203,4.188512,50.67413,6.9473295,43.02146,3.7530787,23
5.202635e-06,51.770596,0.00015470786,6.6135635,0.0047638295,55.588726,0.4159679,9.279334,0.14205861,49.247997,3.9818892,11.281939,0.58513314,44.860466,8.879744,12.916038,14.071764,17.895489,41.77297,5.8049445,26.217216,15.611698,55.740353,5.754069,32.619865,11.316797,48.96889,4.811713,41.8793,9.123805,48.22118,4.2767673,50.56306,7.2314296,44.1408,3.8400123,24
2.4395125e-05,52.167324,0.001245601,6.6488953,0.0014623832,56.346424,0.12345911,9.25131,0.1261056,50.119335,4.1086926,11.244078,0.5225452,45.780956,8.712698,12.919495,13.3091345,18.445091,41.26995,5.88486,25.360708,16.141283,55.881626,5.839545,31.786203,11.712635,49.474136,4.89176,41.346363,9.465468,49.02454,4.359063,50.435295,7.5044227,45.207638,3.9217653,25
5.8386863e-06,52.56892,0.00018529358,6.7007833,0.0003859131,57.052376,0.028530985,9.228262,0.11772899,50.935665,4.224627,11.212011,0.4603381,46.645382,8.152083,12.9200735,12.571827,18.964039,40.61955,5.9602275,24.50861,16.64334,55.869556,5.9195366,30.959837,12.088536,49.783108,4.9663825,40.83134,9.791121,49.788033,4.43566,50.29725,7.765686,46.225914,3.99851,26
2.1728583e-05,52.930077,0.001841261,6.7329884,0.00010956979,57.71731,0.0067241103,9.2176695,0.12113056,51.698032,4.6899276,11.179855,0.4018114,47.454613,7.550346,12.921364,11.89261,19.45265,40.041737,6.031111,23.687292,17.117868,55.85992,5.9940195,30.15342,12.444225,49.98342,5.035915,40.316345,10.100294,50.47215,4.5068283,50.13982,8.014555,47.174816,4.070253,27
4.354992e-06,53.292732,0.00017889842,6.78208,4.1224434e-05,58.336174,0.002054325,9.208876,0.121031225,52.4141,4.916123,11.154088,0.3618827,48.213043,7.093425,12.922952,11.2579155,19.911394,39.44635,6.0976086,22.856642,17.565105,55.776176,6.0635314,29.366247,12.779579,50.046192,5.1006165,39.79564,10.392651,51.05845,4.5728483,49.9716,8.250577,48.06344,4.1370873,28
9.434452e-06,53.62183,0.00051021244,6.8142123,1.8688252e-05,58.9222,0.0010474627,9.210254,0.12092747,53.083286,5.014794,11.130442,0.32811588,48.92152,6.7086606,12.924708,10.657924,20.340876,38.816277,6.159973,22.099045,17.98501,55.801598,6.128122,28.620632,13.094439,50.070244,5.1606054,39.263966,10.667874,51.528507,4.6338005,49.7878,8.473255,48.890106,4.1991916,29
3.6951599e-06,53.953114,0.00011741413,6.8529544,1.1771047e-05,59.46885,0.00065772014,9.210634,0.1125665,53.709908,4.659581,11.112584,0.2951492,49.58431,6.411421,12.924499,10.076366,20.741474,37.973476,6.2183514,21.353296,18.377544,55.738297,6.1880546,27.892315,13.388648,50.01618,5.215925,38.73113,10.925753,51.910027,4.689854,49.598686,8.682225,49.655937,4.256536,30
9.416391e-06,54.252743,0.00066862116,6.885138,8.154428e-06,59.989777,0.00058376783,9.222657,0.10649502,54.29521,4.5750046,11.096979,0.2699218,50.201267,6.423863,12.924157,9.527455,21.113708,37.050377,6.272655,20.639263,18.743069,55.527615,6.2436223,27.213253,13.662278,49.995785,5.2669916,38.17965,11.166282,52.18738,4.741454,49.39027,8.877157,50.351425,4.3093066,31
6.2887243e-06,54.552338,0.0002991416,6.918308,7.976502e-06,60.475014,0.00054061087,9.233479,0.097174786,54.845367,4.414368,11.085889,0.25246632,50.779808,6.4955583,12.924307,9.044456,21.45815,36.445923,6.3229475,19.961033,19.082367,55.25,6.2948914,26.572823,13.9154625,49.944225,5.3139205,37.61425,11.389199,52.39342,4.7888327,49.169212,9.058017,50.987576,4.3578877,32
5.4595284e-06,54.831318,0.00033988844,6.9465213,7.0082524e-06,60.9365,0.00059012626,9.251863,0.08977758,55.357494,4.3222313,11.076459,0.23748313,51.317,6.388022,12.926987,8.645489,21.775105,36.060192,6.369603,19.33017,19.395184,54.826298,6.342111,25.951097,14.148009,49.814304,5.3568316,37.052345,11.594452,52.561428,4.832046,48.945183,9.224491,51.572533,4.4022713,33
1.2628636e-05,55.109455,0.0010661517,6.9836097,7.150544e-06,61.371067,0.0005518949,9.268731,0.07899455,55.838314,3.9548583,11.069047,0.21892779,51.820484,6.0570984,12.92918,8.263338,22.069,35.551777,6.4133477,18.69818,19.685658,54.062748,6.3858676,25.362883,14.363661,49.642746,5.396401,36.503887,11.785202,52.702663,4.871916,48.716553,9.379417,52.105637,4.4432716,34
2.2689617e-06,55.36374,8.361777e-05,7.0124626,6.248012e-06,61.78268,0.0005464776,9.292929,0.06940997,56.293163,3.59579,11.066092,0.199304,52.293686,5.598337,12.931661,7.9592533,22.346666,35.198776,6.4547086,18.116665,19.961239,53.252045,6.42747,24.809963,14.568675,49.505054,5.4336696,35.979046,11.967168,52.85374,4.909455,48.494358,9.527912,52.6115,4.4822283,35
3.3394035e-06,55.624195,0.00015802006,7.046008,6.4270944e-06,62.16987,0.00052476604,9.313842,0.058982886,56.720337,3.1214018,11.0632925,0.17280455,52.740818,4.946342,12.933386,7.668002,22.60905,34.865604,6.493808,17.554995,20.222492,52.55755,6.466799,24.275848,14.763966,49.333206,5.4689116,35.481422,12.140847,53.0042,4.9449015,48.26857,9.670258,53.08691,4.5192227,36
1.3996807e-06,55.864162,5.7048e-05,7.0656614,4.8347847e-06,62.54387,0.0004046075,9.339247,0.05030768,57.122593,2.7240636,11.06244,0.1488955,53.1587,4.408004,12.933676,7.408217,22.857124,34.485935,6.530751,17.074984,20.47079,52.2244,6.504157,23.781626,14.949753,49.22324,5.5021024,35.0061,12.306654,53.16416,4.978457,48.04664,9.806763,53.524868,4.554431,37
2.5244615e-06,56.102394,0.0001264734,7.10247,4.8114784e-06,62.89735,0.00039659507,9.362293,0.042597186,57.50535,2.3476012,11.063574,0.12887754,53.55747,3.9900048,12.935996,7.159657,23.091646,34.06266,6.5655107,16.635244,20.706018,51.974094,6.539389,23.315538,15.126368,49.115005,5.5333743,34.55142,12.464689,53.293564,5.010205,47.816826,9.937496,53.939167,4.58781,38
8.8025126e-07,56.324993,3.0251947e-05,7.1207542,4.591989e-06,63.235523,0.0003972675,9.391578,0.036647614,57.86704,2.0812693,11.066757,0.11493358,53.9329,3.6737943,12.938767,6.9364514,23.313084,33.66508,6.5980787,16.248276,20.929052,51.884384,6.5727634,22.897379,15.294367,49.05931,5.562811,34.11598,12.6153345,53.41412,5.040346,47.57581,10.062685,54.297035,4.619502,39
7.7719386e-07,56.54953,3.0756768e-05,7.150315,4.595872e-06,63.55633,0.00035613577,9.415542,0.031772353,58.21135,1.863633,11.071217,0.10338015,54.292233,3.381441,12.940744,6.7247047,23.522356,33.28781,6.6290474,15.865805,21.140392,51.705803,6.604362,22.48814,15.453732,48.963955,5.590626,33.700542,12.758724,53.51709,5.068898,47.327877,10.182404,54.639328,4.649588,40
9.294961e-07,56.75645,3.288666e-05,7.1664214,3.3770084e-06,63.86324,0.0002966574,9.44433,0.027919665,58.535194,1.7160418,11.0766735,0.09569926,54.628525,3.1464782,12.944901,6.5347,23.720089,32.977825,6.6582966,15.539986,21.340534,51.6705,6.6344666,22.11816,15.605112,48.91894,5.6168966,33.293674,12.895201,53.603916,5.0958967,47.079132,10.296774,54.9464,4.678204,41
8.7299367e-07,56.965794,4.1648258e-05,7.1961503,2.2989714e-06,64.1563,0.00016316774,9.470567,0.024687096,58.846764,1.5701873,11.085512,0.08757517,54.95056,2.8893244,12.946558,6.356733,23.90692,32.70458,6.685871,15.192425,21.530327,51.407757,6.6631107,21.761616,15.748844,48.855186,5.6418858,32.89955,13.024999,53.668167,5.1215177,46.82808,10.405963,55.23451,4.705331,42
5.8840635e-07,57.16222,3.0042169e-05,7.2158566,1.9673964e-06,64.43947,0.00016157018,9.499217,0.021649709,59.140106,1.4194891,11.093841,0.081873246,55.253593,2.6751616,12.951311,6.19127,24.083658,32.39779,6.711847,14.864081,21.709951,51.161274,6.6902966,21.4162,15.88523,48.72711,5.665508,32.524185,13.148467,53.72783,5.1458673,46.585888,10.510093,55.511303,4.730977,43
1.6884323e-06,57.360355,8.044493e-05,7.242771,1.7215638e-06,64.71001,0.00011807941,9.527769,0.019203072,59.422443,1.2984526,11.1039915,0.07548352,55.5452,2.4799283,12.955168,6.02675,24.250566,31.90231,6.73676,14.549604,21.880472,50.902985,6.7162223,21.082373,16.014593,48.56879,5.687982,32.15754,13.265836,53.77188,5.1689196,46.3432,10.609364,55.76429,4.755302,44
6.942578e-07,57.54609,3.0203917e-05,7.2607074,1.166387e-06,64.96812,9.5965355e-05,9.555945,0.01714508,59.68725,1.190462,11.114753,0.07089297,55.81893,2.3492773,12.960512,5.8569236,24.408554,31.32226,6.7603292,14.2481575,22.042088,50.59184,6.740916,20.748621,16.137457,48.380302,5.709285,31.81409,13.3774,53.8241,5.190796,46.094025,10.703987,55.967064,4.7783566,45
1.4965362e-06,57.725792,9.0100315e-05,7.2859235,1.4913245e-06,65.216446,0.0001094142,9.582997,0.015046962,59.944164,1.0606132,11.127375,0.0654736,56.081383,2.1826227,12.96474,5.7028847,24.55801,30.881023,6.782895,13.9698715,22.195482,50.20397,6.7644286,20.430862,16.253954,48.206894,5.7293897,31.479279,13.483291,53.855984,5.211584,45.854855,10.794165,56.168285,4.8002424,46
3.4779775e-06,57.902176,0.00027101385,7.3015404,7.365361e-07,65.45646,5.5284698e-05,9.612409,0.013592351,60.1834,0.9814537,11.136501,0.059538066,56.329006,1.9781588,12.971246,5.5593143,24.6995,30.60628,6.8043103,13.683087,22.340746,49.772587,6.7870975,20.131832,16.364847,48.043556,5.748518,31.152506,13.584106,53.879623,5.231296,45.616055,10.88011,56.33812,4.821152,47
1.0477662e-06,58.0728,6.411701e-05,7.3256035,1.17406e-06,65.68433,9.187386e-05,9.638473,0.011861288,60.418156,0.8684131,11.15134,0.052130885,56.567707,1.7480981,12.976458,5.437813,24.833738,30.424746,6.8247876,13.423855,22.47867,49.355484,6.8087773,19.847883,16.469973,47.90374,5.766711,30.85054,13.679856,53.91654,5.249978,45.38729,10.9620495,56.49135,4.8410373,48
3.9060168e-07,58.242718,1.3105241e-05,7.3422303,5.434612e-07,65.9061,3.7358852e-05,9.667686,0.011004982,60.637543,0.83391476,11.16058,0.046702974,56.79235,1.6168652,12.98511,5.311692,24.96108,30.153294,6.8441772,13.188853,22.609406,49.085262,6.8293743,19.580662,16.569944,47.74114,5.7840276,30.555069,13.770953,53.930336,5.267831,45.159283,11.040263,56.613533,4.860127,49
6.961186e-07,58.400867,2.8838642e-05,7.363069,1.0794181e-06,66.119354,8.952437e-05,9.693419,0.009531809,60.851894,0.73536944,11.177822,0.042193085,57.010975,1.5495485,12.990721,5.19178,25.081991,29.837152,6.8628798,12.97113,22.733778,48.860886,6.849261,19.317781,16.664965,47.580303,5.800498,30.276154,13.857588,53.947327,5.28477,44.940918,11.11473,56.712723,4.8784127,50
3.2087624e-07,58.559174,1.1278453e-05,7.3777347,4.84203e-07,66.32726,3.2566873e-05,9.723681,0.008821624,61.053543,0.70516807,11.188134,0.040319365,57.21628,1.5688434,12.999068,5.0745416,25.196787,29.341791,6.880864,12.765423,22.85211,48.691223,6.8683276,19.079292,16.755398,47.451332,5.8161454,30.004454,13.94003,53.949417,5.3010526,44.726288,11.185846,56.808727,4.8959203,51


==> expres/diff_eps/steps-50-eps_attack_32_wrn_cifar100.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
3264.36,7.9468164,2528.3877,6.3560247,2845.9219,4.1578164,2702.131,5.059091,1989.021,2.3750985,1385.9382,2.7021966,1457.8263,2.2987695,791.4567,2.2439806,2856.486,2.4753106,2331.01,3.0631158,1101.8116,2.0562742,548.7062,1.8433349,1001.2439,2.0476947,475.129,1.7033904,899.6242,2.1137722,424.7284,1.6398224,847.3124,2.2443905,398.4993,1.6062021,1
1537.8191,18.847036,2343.01,8.880911,2112.3606,9.089944,2455.7908,7.489088,2036.4844,3.9671776,1312.3862,3.5323055,1555.1285,3.289938,758.6373,2.7013512,2901.961,3.8567395,2223.436,3.85274,1155.4352,2.5708857,525.0894,2.0626624,1042.3116,2.4530516,461.5191,1.8594617,926.9893,2.4462087,411.89822,1.7561623,866.0208,2.5458438,390.53052,1.698538,2
555.9775,29.474052,1681.7086,10.366525,1236.529,14.629072,2048.4731,9.206128,1862.862,5.851107,1339.4938,4.2471943,1569.0677,4.4102907,769.4145,3.1169662,2699.7585,5.450699,2168.472,4.548414,1183.8945,3.1283286,513.0968,2.2662134,1069.9536,2.8848639,454.33765,2.0035067,947.8457,2.7945914,402.69214,1.8640794,881.4622,2.8588002,384.65527,1.7852697,3
157.82753,38.333733,970.6544,11.3526945,651.0499,19.930435,1548.3861,10.488533,1605.1049,7.831867,1366.6686,4.8463817,1524.4583,5.590535,815.9199,3.4967077,2379.7847,7.1418343,2160.6426,5.133577,1189.886,3.7107399,512.78406,2.4511507,1085.3192,3.3329852,451.85086,2.134953,962.4951,3.1531045,397.2013,1.9634562,893.7124,3.1782196,380.1419,1.8659548,4
39.83439,45.297264,495.99716,12.032106,343.66254,24.807154,1143.5194,11.527914,1337.7192,9.814781,1355.3398,5.359237,1450.609,6.789622,875.4744,3.8537562,2027.7688,8.851211,2118.5437,5.62852,1179.9255,4.3044233,520.9086,2.6193192,1092.2963,3.789585,453.83408,2.255569,972.1217,3.5173566,394.56656,2.055316,903.4326,3.5005043,377.14948,1.9412462,5
17.03358,50.76252,345.35648,12.60902,202.98346,29.249,903.7503,12.390258,1107.9963,11.751601,1326.432,5.814621,1363.8875,7.983313,931.13666,4.197123,1700.4727,10.531533,2050.3535,6.055584,1160.9247,4.898979,534.7665,2.7738853,1093.2888,4.248167,459.66748,2.3668475,977.9168,3.8835242,395.14972,2.1406934,911.2513,3.822639,375.99478,2.0119617,6
11.7091,55.269863,342.65466,13.167819,118.72468,33.279175,716.3182,13.100222,916.4032,13.620233,1273.4077,6.2260914,1274.472,9.157209,977.73566,4.528845,1418.5345,12.157216,1950.3943,6.431794,1137.627,5.4874177,553.3021,2.9173996,1089.5198,4.703869,466.7776,2.4702313,980.8611,4.248224,399.37875,2.220638,917.6589,4.142252,377.15942,2.078744,7
4.496417,59.06294,148.11198,13.68897,75.27135,36.928627,588.8078,13.68552,761.386,15.411078,1209.6648,6.600445,1186.2025,10.302733,1018.0543,4.847473,1186.2484,13.7165575,1842.863,6.771043,1112.3577,6.0654373,575.8015,3.0523627,1083.0459,5.153117,476.89957,2.5670621,981.591,4.609095,406.77008,2.2961323,922.9711,4.457578,380.06674,2.1421208,8
4.0053015,62.421574,149.41512,14.196041,46.892742,40.230995,479.1246,14.1685705,637.1542,17.119598,1142.563,6.9463577,1096.7467,11.415318,1040.7495,5.153047,1003.1144,15.206397,1752.009,7.082752,1085.8916,6.630671,600.2696,3.1800785,1074.7467,5.593282,489.1091,2.6584463,980.5283,4.964146,416.1327,2.3681304,927.3786,4.7670627,384.36792,2.2025502,9
5.105593,65.331436,209.14056,14.645556,32.725315,43.231026,458.3777,14.581749,536.85077,18.745857,1080.2355,7.2669315,1010.4168,12.4908495,1051.3986,5.4451427,851.7884,16.625912,1653.8,7.369984,1058.2649,7.181583,623.62335,3.301694,1064.9298,6.0230994,502.27893,2.7451594,977.9595,5.312394,426.06482,2.4372015,931.0149,5.069689,389.73114,2.2603822,10
2.797018,67.97822,116.91457,15.072192,22.849424,45.965836,360.46967,14.932816,456.87445,20.290579,1027.5577,7.565216,931.1159,13.5255,1052.5164,5.7227483,723.31244,17.977184,1542.146,7.6370893,1030.0258,7.7172813,645.26764,3.4180849,1054.1589,6.4414787,516.7303,2.8281138,974.1699,5.6525173,436.3118,2.5036774,933.9667,5.36485,396.16052,2.3159063,11
3.4466567,70.31499,146.2592,15.444273,19.586025,48.46091,355.84537,15.24189,392.9561,21.75741,979.7906,7.844084,858.8193,14.517987,1045.7971,5.985339,618.04193,19.261215,1447.76,7.8876896,1001.5556,8.237254,664.50214,3.5297952,1042.8535,6.8476415,532.25854,2.90767,969.3974,5.983954,447.09094,2.5676937,936.4953,5.65193,403.81516,2.3693156,12
1.9665427,72.49412,109.265564,15.8309355,16.429726,50.75084,304.88745,15.514065,339.7685,23.150076,931.8926,8.106129,793.2723,15.4670105,1034.2017,6.2324634,532.10596,20.481092,1360.0292,8.123587,972.8168,8.741269,681.0527,3.6374469,1031.0381,7.241239,548.2978,2.9842324,963.7887,6.3063407,458.3742,2.6297781,938.5602,5.930375,412.6013,2.4207115,13
5.078897,74.422066,246.72203,16.141968,15.318567,52.855927,342.53223,15.751042,292.98077,24.469887,875.2005,8.351324,733.7814,16.372921,1019.4705,6.463754,462.51706,21.63965,1289.4183,8.346278,944.2287,9.228736,695.4746,3.7410562,1018.8304,7.6220217,564.28094,3.057939,957.3796,6.619585,470.0361,2.6901963,940.2312,6.200132,422.0869,2.4702334,14
1.676063,76.257416,88.51488,16.458912,10.0419235,54.797646,289.3192,15.960851,256.22876,25.720095,830.5017,8.582821,681.19617,17.23625,1005.9788,6.6800523,405.91995,22.739372,1221.5721,8.557271,916.3749,9.699332,708.2031,3.8406396,1006.138,7.989878,579.6938,3.1289256,950.2785,6.9232135,481.9467,2.7490554,941.4991,6.4610124,431.86417,2.5181038,15
2.0206335,77.88714,70.89689,16.728094,10.86111,56.600113,352.84268,16.159271,229.64952,26.903322,809.32306,8.801324,633.42255,18.057728,989.6257,6.8817477,357.9245,23.783073,1153.9878,8.756373,889.3115,10.153019,719.40735,3.936322,992.8158,8.344765,593.9499,3.1973631,942.5662,7.217228,494.0436,2.8062632,942.3776,6.7130485,441.7639,2.564306,16
0.7774338,79.46947,33.3455,17.000198,7.008166,58.2608,194.2084,16.33494,205.86714,28.022572,776.51166,9.00726,591.8683,18.838327,978.686,7.069905,317.06638,24.7733,1094.1016,8.944292,862.8212,10.589768,729.0144,4.0280657,979.0681,8.686626,607.01544,3.2633536,934.3195,7.501189,506.0055,2.8617613,942.8023,6.956029,451.59464,2.6088946,17
2.10645,80.87855,70.803505,17.227005,4.076819,59.80975,154.20523,16.500185,186.65921,29.08143,751.1363,9.201494,553.2745,19.579803,960.7364,7.244879,285.0402,25.711672,1046.0037,9.121564,836.5022,11.009676,736.76227,4.1155767,965.3403,9.01534,619.5452,3.3270085,925.695,7.775164,517.6504,2.9156597,942.7707,7.189967,461.26706,2.6519127,18
1.3697816,82.25077,59.94784,17.4772,3.5434985,61.24496,99.087845,16.652767,169.34386,30.078506,705.4438,9.388336,516.67053,20.280779,939.4515,7.409491,256.58142,26.599379,990.39374,9.29115,810.8931,11.411225,743.20856,4.20035,951.7875,9.329713,631.72345,3.3892438,916.7954,8.037864,528.85846,2.9685435,942.3228,7.413506,470.75253,2.6941626,19
4.269451,83.48345,203.16837,17.676077,2.82599,62.57663,100.82976,16.802492,154.27652,31.017647,671.4422,9.566718,484.7433,20.943325,923.6521,7.5639853,234.91228,27.437637,957.3262,9.452445,786.24243,11.794535,748.27936,4.2820106,938.4895,9.629914,643.4064,3.4498084,907.6413,8.289569,539.5541,3.0201356,941.4144,7.626992,479.99075,2.7355428,20
2.9802876,84.709435,191.45897,17.899412,3.7864022,63.815586,135.68129,16.943115,144.28088,31.902765,665.6394,9.737506,455.7423,21.568764,903.3687,7.7090526,217.76442,28.22919,931.1709,9.60553,762.8043,12.159986,751.97986,4.360398,925.2754,9.916164,654.17487,3.5085442,898.3813,8.530055,549.6887,3.0702994,939.9555,7.8305116,488.9083,2.7758315,21
3.8795855,85.80812,191.45238,18.076925,4.9624467,64.96937,197.48384,17.075985,136.11024,32.736225,664.164,9.899149,429.5886,22.158907,883.4604,7.844814,202.63869,28.976221,902.5456,9.750542,740.4744,12.507803,754.507,4.435682,912.1949,10.188707,663.75134,3.5653534,888.9646,8.759476,559.11505,3.1188593,938.0329,8.024266,497.55026,2.8149223,22
1.2150886,86.900154,53.631927,18.274982,4.481871,66.050644,165.93118,17.203081,128.35568,33.519226,656.6333,10.053335,405.93576,22.714777,864.3873,7.972176,189.49248,29.679934,889.8541,9.887296,719.32574,12.838051,756.29126,4.50788,898.9247,10.447763,672.1348,3.6202962,879.3494,8.977622,567.89905,3.1657662,935.5928,8.208165,505.8542,2.8527575,23
2.7876031,87.88881,184.62799,18.439877,3.1099353,67.05966,143.05676,17.320816,120.4069,34.254936,637.9345,10.198948,384.0809,23.238165,846.5788,8.091382,178.21214,30.342484,873.66895,10.016095,699.1343,13.151014,757.1207,4.57695,885.7391,10.693341,679.61896,3.673241,869.6237,9.184805,576.00073,3.2110274,932.7071,8.382415,513.8627,2.889231,24
3.1905324,88.866585,181.04321,18.607023,2.3588428,68.009224,77.626465,17.43682,113.4996,34.945095,625.1912,10.3366,364.5347,23.730083,833.672,8.203348,164.66748,30.965881,838.4241,10.138118,680.11334,13.446815,757.1012,4.64294,872.6714,10.925611,686.3988,3.7241118,859.8401,9.38073,583.53107,3.2546008,929.4261,8.546856,521.4898,2.924385,25
2.2202687,89.75711,105.29008,18.738642,2.5374937,68.89647,121.44395,17.551239,107.44559,35.593033,612.4661,10.4664955,347.87808,24.19179,823.1984,8.30821,154.63255,31.550077,825.9193,10.25416,661.95984,13.725692,756.08563,4.7057137,859.7261,11.144678,692.41425,3.7728262,850.0141,9.565625,590.4863,3.296296,925.7301,8.701761,528.8081,2.9582186,26
2.087466,90.652374,123.8362,18.906485,2.070122,69.72928,88.13287,17.655968,102.06435,36.198586,607.7338,10.589222,332.29904,24.624222,810.81494,8.406744,146.40076,32.096657,823.3545,10.363947,644.8025,13.987742,754.29095,4.7653265,847.0451,11.350518,697.69714,3.8193083,840.1735,9.739317,596.76245,3.3362467,921.7716,8.847038,535.718,2.9906998,27
3.414998,91.46005,199.91478,19.028292,2.3831673,70.50899,125.66694,17.760336,96.97461,36.76662,597.6877,10.705653,318.7534,25.028425,801.4068,8.499124,140.61806,32.606647,809.9492,10.467863,628.3897,14.233305,751.84454,4.8218374,834.60895,11.543387,702.25,3.8636467,830.4235,9.902031,602.29736,3.3744,917.5252,8.982731,542.2728,3.0217447,28
0.9692168,92.27655,40.799835,19.16996,2.075787,71.24262,77.041176,17.856913,92.51764,37.29507,581.9328,10.814967,306.44482,25.405087,795.076,8.585851,134.55849,33.08139,798.0515,10.56575,612.8714,14.462839,749.1019,4.875295,822.3117,11.723355,705.9744,3.905948,820.78723,10.053648,607.2183,3.4108117,913.063,9.108811,548.4175,3.0514328,29
4.9785023,93.02226,327.00925,19.283726,1.4472289,71.93219,54.852123,17.956121,88.742,37.789127,568.9582,10.9189625,294.67416,25.755453,784.20197,8.667028,130.41013,33.523342,789.33344,10.657867,598.0658,14.676491,745.9155,4.925775,810.2313,11.890616,709.0018,3.9461753,811.3157,10.194237,611.471,3.445314,908.4583,9.225464,554.16943,3.0796707,30
0.71806526,93.771,29.590374,19.419176,1.6677854,72.576324,52.408005,18.043055,86.94494,38.246883,568.0761,11.017339,283.34186,26.080324,769.3471,8.743222,126.44316,33.93301,777.99677,10.744736,584.08704,14.874765,742.51495,4.973503,798.29767,12.045326,711.2938,3.984317,802.00366,10.323899,615.10645,3.4779744,903.7374,9.3326,559.5388,3.1064925,31
2.4924662,94.46293,148.82947,19.524164,1.9210964,73.18508,91.89905,18.13653,86.22335,38.671295,572.4243,11.108753,272.40036,26.380722,749.7413,8.814693,121.3327,34.311802,760.9014,10.826093,570.93567,15.057772,738.94183,5.018491,786.7009,12.1877575,713.0344,4.0203614,792.8623,10.442845,618.13043,3.5087929,898.8832,9.430505,564.4039,3.1319592,32
0.6444278,95.14732,25.928139,19.641994,3.1973338,73.75285,130.45697,18.21857,84.73773,39.063053,573.41327,11.1954,262.75085,26.657637,734.65326,8.8816805,117.2323,34.65944,749.0831,10.901566,558.6101,15.225934,735.3861,5.0608864,775.245,12.318094,714.0967,4.0544376,783.94946,10.551025,620.57764,3.5377624,893.9776,9.519222,568.85254,3.1561182,33
2.741161,95.79066,149.79369,19.74421,2.4445782,74.29189,137.11511,18.301983,83.24931,39.427574,575.4098,11.275679,253.94138,26.914719,721.45135,8.944795,113.9355,34.981148,742.48114,10.973165,547.2311,15.381988,732.084,5.101011,764.2471,12.4388485,714.8849,4.086765,775.2145,10.65085,622.5629,3.565202,889.0768,9.600847,572.88794,3.1791081,34
0.74202454,96.42329,31.606173,19.854797,2.0361118,74.79851,67.96209,18.379272,80.92193,39.769524,566.45953,11.351668,246.0783,27.1566,711.1039,9.004644,110.36274,35.284874,725.80676,11.040636,536.4762,15.530501,728.81165,5.1393576,753.6141,12.554225,715.4163,4.1178985,766.75287,10.746381,624.2976,3.5917027,884.3221,9.679045,576.7979,3.201524,35
2.0962026,97.03012,103.29422,19.95093,1.3570962,75.281784,53.25166,18.455618,77.790115,40.091736,554.8693,11.42221,239.11473,27.384571,700.3431,9.061384,105.61437,35.569992,692.06616,11.103872,526.55725,15.67186,725.5611,5.1760125,743.4699,12.664684,715.8548,4.1478148,758.4487,10.837907,625.7966,3.6171792,879.6048,9.754219,580.4749,3.2232354,36
2.9310386,97.613235,231.34921,20.061197,2.1992414,75.73495,71.61006,18.528671,74.12868,40.3943,535.295,11.489234,232.5327,27.59985,689.5348,9.114981,100.9699,35.839767,665.02386,11.164437,517.10675,15.806453,722.10223,5.210963,733.71497,12.770424,716.0957,4.176609,750.45483,10.925545,627.1272,3.64172,875.0293,9.826325,584.0343,3.244295,37
2.2356336,98.17497,145.35143,20.141453,1.7097051,76.16854,69.23373,18.600618,70.865204,40.6794,523.7644,11.55202,226.04933,27.802715,676.8808,9.165571,98.035416,36.094,653.0594,11.221548,508.2379,15.934544,718.3279,5.244405,724.4032,12.871596,716.12616,4.2041965,742.6475,11.009571,628.301,3.665223,870.5321,9.895676,587.3049,3.2647216,38
2.810162,98.723366,171.24298,20.241364,3.1908584,76.579704,116.30069,18.670578,70.08802,40.94698,530.2284,11.610985,219.96635,27.994081,666.4145,9.213259,95.60063,36.33364,646.3076,11.275873,499.67545,16.05635,714.34344,5.2762074,715.42346,12.968238,716.0141,4.2306767,735.19867,11.089874,629.3063,3.6878781,866.1152,9.962136,590.448,3.2845323,39
1.8359549,99.25134,127.3163,20.319458,3.2150457,76.97461,165.98279,18.735796,68.26001,41.200504,515.60516,11.666653,214.54782,28.17426,657.208,9.258393,93.98169,36.560387,652.03284,11.326945,491.52405,16.172075,710.04895,5.3065066,706.83905,13.060739,715.6509,4.256027,727.8491,11.166757,630.1513,3.7095735,861.7697,10.025944,593.3388,3.303731,40
1.8217803,99.76785,151.48438,20.404394,2.5902603,77.34677,91.63796,18.79928,65.0349,41.43875,498.75238,11.718673,209.77795,28.344429,649.3284,9.3010025,90.563354,36.774982,625.12756,11.374944,483.6452,16.281874,705.65985,5.3352633,698.49457,13.148971,715.12805,4.2803607,720.82513,11.240179,630.82764,3.73039,857.521,10.087113,596.0692,3.322336,41
1.0220501,100.258385,42.50082,20.484941,2.5183218,77.7098,125.32924,18.86404,61.56857,41.664677,468.97702,11.768011,205.5333,28.504572,643.15643,9.341257,87.63607,36.977432,605.73737,11.42053,476.15775,16.386076,701.2706,5.362626,690.5566,13.23323,714.5207,4.3035474,713.9472,11.310412,631.3364,3.7502797,853.394,10.145749,598.6458,3.3403096,42
2.5611298,100.74549,237.46057,20.562235,5.11856,78.04585,288.6734,18.92062,61.267345,41.87719,481.3843,11.815125,201.81137,28.656065,638.6453,9.379207,84.62761,37.169376,590.54987,11.463623,468.9561,16.485239,696.8719,5.3887043,682.7744,13.313584,713.8163,4.3257575,707.3764,11.377494,631.6749,3.7693539,849.325,10.2018795,601.0527,3.3577054,43
1.4580683,101.205124,72.0737,20.64163,4.254694,78.377785,267.27676,18.979465,60.764156,42.07869,477.06293,11.859475,198.534,28.798735,635.76776,9.415041,82.64776,37.350758,587.6403,11.503878,462.0871,16.57936,692.5954,5.4135003,675.4838,13.390306,713.1192,4.3470154,700.9759,11.441608,631.91693,3.7875693,845.39,10.255634,603.29877,3.374413,44
0.19569427,101.66288,8.802901,20.716599,4.274629,78.68884,167.31563,19.036509,61.007442,42.26913,488.94272,11.902553,195.46843,28.933712,632.8021,9.44902,80.343605,37.522945,575.84454,11.542582,455.53915,16.66863,688.363,5.4371457,668.3546,13.463522,712.33746,4.3674045,694.83105,11.502641,632.0873,3.8050253,841.5271,10.307008,605.41034,3.3905709,45
1.4524871,102.10455,66.25797,20.788832,2.2739308,78.99335,102.479225,19.092064,59.542507,42.44993,473.41937,11.942976,192.42288,29.061115,627.9365,9.480979,79.636795,37.686623,581.17004,11.579605,449.32336,16.753378,684.2416,5.4596863,661.5365,13.533425,711.39056,4.3869233,688.7725,11.560978,632.088,3.8217268,837.8345,10.356215,607.4124,3.4061317,46
0.4015378,102.5303,22.183388,20.862177,4.1773,79.27939,184.19328,19.144995,58.27372,42.621502,463.23734,11.982082,189.03633,29.18187,620.36707,9.511413,79.11718,37.84205,581.5944,11.614654,443.3631,16.833912,680.014,5.4812593,654.9291,13.600025,710.3713,4.4055767,683.0298,11.616585,632.113,3.8377385,834.20514,10.40324,609.218,3.4211607,47
1.9864867,102.95197,113.923355,20.927029,4.1929626,79.55933,238.93033,19.198452,57.678913,42.784485,461.56906,12.018883,186.11183,29.296125,615.75836,9.540074,78.276566,37.98964,582.8525,11.648522,437.67685,16.910418,676.0545,5.5019584,648.5267,13.663661,709.12354,4.4234123,677.4155,11.669716,631.9745,3.853004,830.6923,10.448241,610.88074,3.4356105,48
0.49949476,103.36225,27.00038,20.992311,5.568529,79.823975,287.41708,19.250374,57.015064,42.93908,458.5962,12.054448,183.4335,29.404507,613.1879,9.567378,77.252594,38.129684,578.98065,11.68052,432.33725,16.983097,672.2426,5.5218015,642.3812,13.724287,707.9157,4.4404936,672.00726,11.720251,631.7859,3.8676763,827.2117,10.491216,612.37213,3.44957,49
2.0941682,103.75593,130.84729,21.06382,2.9975002,80.08616,179.99254,19.298346,56.28501,43.086384,453.15176,12.087887,181.33737,29.507116,612.0837,9.5932865,75.70111,38.262825,579.0678,11.710798,427.2024,17.052195,668.6187,5.5407705,636.46606,13.782269,706.53906,4.456876,666.74414,11.768605,631.5373,3.8816738,823.8588,10.53239,613.7585,3.462987,50
0.550955,104.147446,31.13155,21.123264,1.9827471,80.33312,81.99156,19.347105,56.0513,43.22655,461.7976,12.120748,179.19443,29.604696,610.34,9.618291,74.539246,38.389313,577.6342,11.739819,422.3713,17.118015,665.2173,5.558967,630.71643,13.837592,705.1538,4.4726577,661.76715,11.8145895,631.3509,3.8951426,820.5892,10.5717125,615.0542,3.475947,51


==> expres/diff_eps/steps-50-eps_attack_48_wrn_cifar10.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
66.62129,6.266666,93.0215,5.6865954,69.16915,2.8516567,117.42542,4.9021974,53.579777,1.7845637,98.295204,3.75242,54.909824,1.541269,109.43231,3.5478308,40.508896,0.7603955,37.016815,1.1485975,44.22522,0.73939174,38.786037,1.0978857,43.12099,0.7908816,33.002335,1.014616,38.317764,0.7852285,28.219278,0.8728638,41.355415,0.8502665,26.04458,0.8567348,1
20.106512,15.980048,59.111813,6.570671,57.12845,7.3157063,103.54771,7.594509,56.114204,4.4774466,97.245575,6.071335,60.995907,3.5648642,109.18451,5.573587,48.89961,1.2176358,38.515827,1.5361348,52.381653,1.1108158,40.383457,1.4305788,48.717747,1.0824949,32.9354,1.2542536,41.770832,0.9997367,28.460604,1.0248024,43.91959,1.0371,26.0975,0.98426574,2
3.4978108,23.325415,27.001503,5.62608,32.21146,12.953987,79.62037,9.047642,42.32958,8.193273,83.748726,7.8842506,55.714207,6.405498,103.73027,7.390127,53.492077,1.833623,38.343838,1.9536785,58.358913,1.5960637,41.17182,1.796337,53.214108,1.4420893,32.95218,1.5138947,44.69115,1.2547688,28.853989,1.193712,46.032795,1.2505615,26.169905,1.1244588,3
0.7330887,28.388525,13.305787,5.120059,15.074003,18.270199,54.32692,9.5416355,29.6094,12.250572,73.53846,9.008658,42.87429,9.694072,92.72933,8.748802,53.949177,2.5943425,38.405888,2.3684947,61.539463,2.1910233,41.28485,2.1729083,56.081974,1.8674998,32.96129,1.7819453,46.8614,1.551245,29.19938,1.3763468,47.657112,1.4908413,26.297415,1.2757484,4
0.037232935,31.97904,1.0525566,5.014708,6.452426,22.940746,33.906254,9.609502,17.48278,16.241756,57.46528,9.58937,30.236185,13.105077,78.82956,9.659162,51.66357,3.474027,39.23988,2.7584028,61.946526,2.8857062,42.04465,2.5423503,57.182392,2.3548698,33.157436,2.048785,48.20628,1.8896002,29.267426,1.568447,48.785843,1.7577301,26.587965,1.4363211,5
0.046653952,34.65457,3.8903718,5.1021113,3.0421739,27.02849,23.044416,9.533957,10.21184,19.963879,43.579117,9.876387,20.829576,16.442516,66.23681,10.241126,47.841103,4.4416776,39.93165,3.1115124,60.39333,3.6636925,43.609818,2.8943021,56.789692,2.8978403,34.06243,2.307649,48.871273,2.2688887,29.704912,1.7661203,49.473946,2.05015,26.904043,1.6042832,6
0.0016638775,36.716183,0.06714065,5.2624574,1.7644848,30.627378,17.405455,9.431432,6.683705,23.374947,35.540623,10.01805,14.110946,19.617832,54.59496,10.601592,43.645023,5.467665,41.135895,3.4255352,57.964645,4.5070662,46.181557,3.2234216,55.304176,3.4871798,35.076424,2.555075,48.944794,2.6864667,30.290697,1.9659122,49.809498,2.3665202,27.09598,1.7772658,7
0.0033722331,38.514942,0.20476131,5.427134,1.1064616,33.832264,13.749477,9.314902,3.7359304,26.50022,24.253704,10.077121,8.471112,22.598612,40.373833,10.82199,39.50487,6.529778,42.029076,3.7015414,55.231663,5.398805,49.106632,3.526406,53.197845,4.112771,36.216778,2.7878883,48.55633,3.1383886,30.837706,2.164955,49.89444,2.7050538,27.339773,1.9524635,8
0.0006049656,39.992317,0.034024093,5.5833087,0.5691875,36.69865,7.7175765,9.185632,2.48445,29.366766,20.23569,10.100004,5.820109,25.378702,33.57239,10.969549,35.464237,7.6111283,41.947636,3.9443643,52.243828,6.3247733,51.00061,3.802382,50.770634,4.766209,37.123627,3.0055358,47.8663,3.6201105,31.27695,2.361231,49.794884,3.064028,27.662186,2.1279364,9
0.00015261116,41.366615,0.0048276936,5.722316,0.30059183,39.27495,4.8644586,9.052797,1.403321,32.00347,13.227384,10.101351,4.0222225,27.972897,28.106188,11.064447,31.87362,8.698842,41.791576,4.1607137,49.19933,7.2737193,52.230564,4.0527635,48.345615,5.439528,38.33602,3.2087219,47.022766,4.1263075,31.775078,2.5524359,49.580414,3.4417384,28.057512,2.3025355,10
0.00024592655,42.518867,0.013197098,5.85694,0.18191552,41.59714,4.3082814,8.926189,1.1501611,34.434032,14.782624,10.093621,2.5863028,30.397669,20.220745,11.124113,28.795347,9.781956,41.577957,4.356262,46.306053,8.235585,53.497902,4.281004,45.98109,6.1266413,39.18917,3.398213,46.125923,4.65309,32.364624,2.73756,49.349823,3.8359027,28.751085,2.4748971,11
7.2332274e-05,43.622055,0.0026413617,5.9711766,0.14042503,43.70671,4.413006,8.811199,0.8966984,36.678936,11.48081,10.074315,1.9277904,32.665615,18.738043,11.165413,26.144957,10.853652,41.645607,4.5349965,43.78656,9.2027025,55.136486,4.492102,43.811073,6.821912,40.24297,3.5748596,45.25611,5.196167,33.208344,2.9161382,49.15617,4.2444777,29.801878,2.6439583,12
0.00012343454,44.555454,0.0060264124,6.0844026,0.10566737,45.626278,3.9839163,8.712897,0.7223521,38.75826,10.704712,10.04747,1.357786,34.786705,14.178027,11.19177,23.837963,11.908711,41.89708,4.6999803,41.474827,10.168098,56.6032,4.688228,41.900757,7.520761,41.561,3.739752,44.457893,5.7515883,34.360783,3.0875213,49.032608,4.665055,31.178421,2.808953,13
4.640117e-05,45.471405,0.0023364981,6.173707,0.056886073,47.38183,2.1199646,8.628452,0.4994493,40.690388,8.027475,10.014091,1.1013911,36.77719,12.823805,11.210419,21.813688,12.943738,42.154682,4.853722,39.23959,11.127323,57.83909,4.871494,40.18388,8.2196045,42.913807,3.894142,43.729946,6.3162684,35.71595,3.2519376,48.975983,5.095655,32.82053,2.9694715,14
8.700503e-05,46.252132,0.0035579952,6.266474,0.032013994,48.993492,1.5392854,8.5608,0.33239082,42.48784,6.277047,9.981667,1.0038311,38.643574,12.779141,11.222015,20.00985,13.956503,42.347057,4.9976835,37.114544,12.076971,58.82681,5.04374,38.63781,8.915309,44.221725,4.039156,43.0561,6.886754,37.200027,3.4097478,48.977776,5.534369,34.641106,3.1252618,15
2.1683336e-05,47.026978,0.00072678336,6.3376684,0.019300628,50.47833,1.1426154,8.5050335,0.20816419,44.161896,4.5417523,9.949736,0.9395631,40.397335,13.712284,11.227875,18.400827,14.944875,42.557377,5.1329546,35.167397,13.013821,59.328754,5.2067714,37.240135,9.605153,45.514763,4.1757436,42.430054,7.460515,38.76363,3.5608013,49.01483,5.9794683,36.540165,3.27621,16
8.376002e-05,47.69481,0.004743113,6.4164352,0.00632951,51.84972,0.3590947,8.465063,0.13802978,45.72602,3.7483327,9.920011,0.6835831,42.048126,10.156284,11.2268915,16.916143,15.907269,42.44324,5.2607136,33.399124,13.935467,59.87094,5.3609047,35.953197,10.286857,46.830288,4.3049445,41.827072,8.0351,40.320614,3.7056482,49.090908,6.42902,38.49903,3.422211,17
1.4703228e-05,48.365746,0.00044835592,6.478973,0.0013355648,53.12603,0.087021574,8.434081,0.098490566,47.190567,2.9348564,9.894191,0.5319642,43.6062,9.504315,11.22466,15.517338,16.843416,42.07142,5.3822665,31.742044,14.839851,60.613934,5.5069776,34.746914,10.958838,48.11837,4.4274573,41.241024,8.608321,41.85627,3.8446696,49.19566,6.8811297,40.509148,3.5634089,18
0.00017117329,48.938313,0.013078679,6.5465226,0.00032605318,54.312527,0.019907655,8.4160185,0.06784692,48.561672,2.1139581,9.870478,0.45131713,45.07445,10.958068,11.220804,14.221314,17.752762,41.49788,5.498931,30.186045,15.725625,61.221214,5.645975,33.58564,11.619265,49.23261,4.543655,40.66016,9.17819,43.353184,3.977887,49.324497,7.333896,42.566788,3.6995559,19
9.574318e-06,49.524616,0.0003499935,6.59965,0.000106648804,55.423088,0.0063618748,8.40371,0.057338513,49.850838,2.2041743,9.85175,0.31303912,46.46285,6.801577,11.216907,12.977995,18.635319,40.4896,5.611119,28.676907,16.591713,61.565113,5.778451,32.440105,12.267612,50.165306,4.65439,40.106552,9.74302,44.88427,4.1056123,49.479733,7.786132,44.69418,3.8311715,20
4.7879425e-05,50.030853,0.0029803724,6.6614356,4.4345765e-05,56.4613,0.0035301717,8.402742,0.050466146,51.06421,2.2254288,9.8367605,0.258158,47.775288,8.723637,11.209614,11.845013,19.490658,39.563347,5.719439,27.19924,17.437231,61.778652,5.904773,31.278582,12.902995,50.886127,4.7602744,39.574635,10.301297,46.41311,4.2282453,49.650284,8.236509,46.848843,3.9582593,21
7.670367e-06,50.550636,0.0003324995,6.706713,3.1049163e-05,57.43752,0.0023301588,8.404363,0.039854176,52.206993,1.9031173,9.824572,0.16280857,49.01924,4.3261285,11.204207,10.801003,20.31913,38.693054,5.8237257,25.779526,18.261728,61.854343,6.025925,30.13156,13.525047,51.477913,4.8618336,39.04365,10.85188,47.89248,4.345745,49.831406,8.683881,48.992775,4.0809364,22
2.5966412e-05,51.002377,0.0017544626,6.7607017,2.1834312e-05,58.35425,0.0019266392,8.4155035,0.026090818,53.28557,1.3108269,9.818263,0.1165477,50.198223,3.872532,11.198349,9.849114,21.121199,37.75255,5.924563,24.425295,19.06495,61.65943,6.1424522,29.020622,14.132589,52.005886,4.959131,38.50686,11.39363,49.33227,4.458522,50.002155,9.127137,51.09541,4.1990204,23
5.2196906e-06,51.465076,0.00024520146,6.8015456,2.159811e-05,59.21877,0.0016653995,8.427419,0.016172409,54.305527,0.89062315,9.814398,0.09161193,51.317375,3.961865,11.1958,8.934188,21.897114,36.494457,6.022045,23.184093,19.84648,61.614697,6.2543373,27.964731,14.725486,52.48517,5.05294,37.977592,11.925928,50.79604,4.566681,50.15489,9.565464,53.155132,4.312901,24
8.347412e-06,51.872074,0.00040752348,6.85115,1.6668786e-05,60.036106,0.0014872482,8.447738,0.009384708,55.270264,0.5748722,9.813594,0.071518555,52.3775,3.8274555,11.193429,8.156334,22.646866,35.62675,6.1160727,22.036,20.605528,61.538853,6.3618402,26.953835,15.303211,52.933723,5.1434135,37.458164,12.44797,52.289627,4.670414,50.292164,9.998031,55.172245,4.422751,25
3.2857213e-06,52.2908,0.00011614766,6.8866096,1.5203409e-05,60.811676,0.0011749492,8.466787,0.0052244887,56.18502,0.34602144,9.818042,0.0502298,53.38723,2.8864696,11.195368,7.514006,23.37114,34.974594,6.2071958,20.948465,21.342384,61.312675,6.4646263,25.9815,15.865761,53.293266,5.230601,36.958485,12.959225,53.762943,4.7698693,50.405373,10.423822,57.131813,4.5283923,26
5.8311766e-06,52.659042,0.00024297148,6.9294367,9.582973e-06,61.544464,0.00082387746,8.494511,0.003266199,57.052593,0.23669328,9.824697,0.032345586,54.342438,1.8322973,11.198314,6.9858813,24.06926,34.51397,6.296174,19.90693,22.056314,61.014656,6.5636,25.027245,16.41243,53.470314,5.314815,36.46213,13.458836,55.144836,4.865365,50.495293,10.841925,59.024067,4.6299305,27
3.014366e-06,53.041077,0.000101174744,6.9613075,7.694992e-06,62.244064,0.0005564179,8.517443,0.0016165045,57.876167,0.11796306,9.838707,0.022211649,55.254143,1.1930165,11.206276,6.4983296,24.74188,33.988235,6.382719,18.893766,22.74762,60.6926,6.6587667,24.127245,16.943275,53.622845,5.396423,35.95116,13.946175,56.37915,4.9568586,50.54897,11.25188,60.82653,4.72739,28
9.242187e-06,53.37501,0.0006220328,7.0033765,2.9066675e-06,62.902454,0.00020503967,8.548375,0.0010076043,58.654663,0.07914239,9.852741,0.015648086,56.118706,0.785432,11.214874,6.056925,25.389776,33.592274,6.4672256,17.857058,23.41628,60.019337,6.750066,23.250366,17.458212,53.7222,5.47538,35.43853,14.420901,57.54871,5.044641,50.569286,11.653106,62.552357,4.821179,29
4.4706812e-06,53.724773,0.00014793615,7.0307765,2.9673342e-06,63.53544,0.00021345181,8.576856,0.0005925816,59.39777,0.04898371,9.874105,0.011996914,56.943005,0.5818778,11.22769,5.6851,26.013763,33.495068,6.5492997,16.853235,24.06292,59.212807,6.8378654,22.443037,17.956898,53.899647,5.551562,34.902576,14.882815,58.613167,5.1287036,50.55516,12.045082,64.19914,4.911563,30
4.0043706e-06,54.03018,0.00020803507,7.068169,2.1681178e-06,64.13322,0.00017789692,8.611357,0.00030507022,60.10167,0.025607526,9.895475,0.010297337,57.724243,0.5264334,11.240843,5.3358207,26.614197,33.236893,6.629566,15.922132,24.687668,58.48777,6.9225187,21.708994,18.439253,54.132927,5.6248884,34.336536,15.332064,59.644165,5.2093735,50.51871,12.427411,65.79284,4.998924,31
4.445928e-06,54.35435,0.0002326667,7.093075,1.0922242e-06,64.711945,8.957275e-05,8.641023,0.0001590835,60.774944,0.013297758,9.923038,0.009843965,58.47175,0.5686652,11.258353,5.0221562,27.191412,32.693863,6.7074943,15.085585,25.290653,58.05384,7.0040536,21.02118,18.905422,54.347187,5.6956706,33.76981,15.768142,60.63005,5.2867565,50.46286,12.800005,67.37713,5.083094,32
2.7068431e-06,54.63527,0.000140774,7.1306486,1.6223718e-06,65.25532,0.00015375158,8.67554,5.0399212e-05,61.413292,0.0038066686,9.946128,0.010252437,59.180607,0.64758444,11.276549,4.7211103,27.746334,31.642096,6.783838,14.330698,25.872072,57.425777,7.0823064,20.388918,19.355742,54.541126,5.764066,33.176086,16.191027,61.495228,5.360957,50.391136,13.162728,68.93476,5.164198,33
2.3055682e-06,54.933514,0.00010184583,7.15183,7.6253315e-07,65.7831,7.2424395e-05,8.708952,3.4275618e-05,62.02476,0.002614952,9.975583,0.011157584,59.85908,0.7529464,11.295635,4.4640474,28.279179,31.04007,6.8578143,13.640403,26.4323,56.67518,7.157818,19.788982,19.790415,54.716667,5.8300676,32.562145,16.600523,62.219666,5.431937,50.28067,13.515415,70.439926,5.242463,34
2.8187878e-06,55.19252,0.00014488414,7.1884623,1.0558672e-06,66.282196,0.00010275943,8.744158,1.5100129e-05,62.603664,0.0010905442,10.001849,0.012003474,60.50485,0.8399747,11.315667,4.2695785,28.790087,30.939318,6.9298058,12.955884,26.971935,55.53016,7.2306113,19.24244,20.209507,54.90199,5.893847,31.922325,16.996777,62.81936,5.4998884,50.172768,13.857711,71.91511,5.317972,35
1.8681774e-06,55.469242,6.545229e-05,7.206781,2.7319973e-07,66.76797,2.6412145e-05,8.777256,9.40902e-06,63.15908,0.0005764699,10.03244,0.012702932,61.123356,0.9165177,11.337857,4.1051407,29.279993,31.176802,6.9995985,12.353071,27.491535,54.756287,7.3006697,18.70928,20.612715,55.064636,5.9552865,31.281656,17.379526,63.31909,5.5648694,50.027103,14.189619,73.24278,5.3909507,36
1.5590925e-06,55.7124,8.0384685e-05,7.244608,5.3382286e-07,67.225586,5.2828345e-05,8.812282,4.4985054e-06,63.686863,0.00026094666,10.062475,0.0133144315,61.713436,0.97654295,11.359946,3.9306648,29.75004,31.255184,7.0674257,11.77395,27.990875,54.045277,7.368089,18.21444,21.001034,55.118664,6.0145817,30.637268,17.748898,63.772514,5.627084,49.8722,14.510833,74.50267,5.4613132,37
1.9472527e-06,55.968906,9.105624e-05,7.260855,1.8514129e-07,67.67237,1.8122473e-05,8.847918,3.4539562e-06,64.19628,0.00014948653,10.093892,0.0133584775,62.278774,0.9949576,11.384784,3.8059964,30.2001,31.57996,7.1332893,11.29409,28.470844,53.852497,7.4334483,17.712307,21.374159,55.079277,6.0718603,30.015888,18.104792,64.175606,5.6866612,49.694057,14.821441,75.66325,5.5291767,38
1.7262247e-06,56.195076,0.000100560304,7.2950745,3.4396953e-07,68.095215,3.4043253e-05,8.880447,1.7358088e-06,64.68005,8.144713e-05,10.124616,0.012882802,62.81717,0.9582508,11.409081,3.680257,30.63065,31.800125,7.197256,10.801991,28.93126,53.35412,7.4963636,17.22885,21.732477,54.89841,6.1270647,29.417284,18.447447,64.59634,5.7435703,49.489376,15.121454,76.741264,5.5944486,39
1.9997399e-06,56.435555,7.930648e-05,7.3079996,1.0371783e-07,68.50744,1.0207619e-05,8.915393,1.9391491e-06,65.14676,8.3861574e-05,10.158301,0.011936451,63.33325,0.8771258,11.434432,3.5269656,31.042362,31.414988,7.259164,10.341544,29.373102,52.954025,7.557028,16.758982,22.076271,54.696003,6.18006,28.827578,18.776674,64.94575,5.798105,49.2563,15.410719,77.719765,5.6574316,40
1.4545352e-06,56.651836,8.4671585e-05,7.341842,2.0227651e-07,68.899765,1.9979423e-05,8.948632,9.292659e-07,65.59069,3.605684e-05,10.188462,0.010094991,63.82327,0.7138916,11.460213,3.3758512,31.435753,31.101854,7.319201,9.886844,29.79618,52.50604,7.6153708,16.323393,22.40589,54.53727,6.231159,28.265713,19.092953,65.27221,5.850298,49.016235,15.689194,78.6652,5.7180085,41
2.3464368e-06,56.874893,0.00011400747,7.353258,8.456452e-08,69.283806,8.365806e-06,8.984385,1.300803e-06,66.01728,6.400356e-05,10.22255,0.008219734,64.29444,0.577682,11.486941,3.2459328,31.811647,30.735285,7.376943,9.496411,30.201254,52.35763,7.6715918,15.907258,22.721416,54.470764,6.28013,27.714218,19.396332,65.514854,5.900329,48.752556,15.957021,79.54433,5.7762957,42
1.0203993e-06,57.076756,5.9756396e-05,7.3846226,1.6460585e-07,69.64658,1.6240361e-05,9.017387,5.743878e-07,66.42586,2.1651642e-05,10.25579,0.006602176,64.744484,0.47820997,11.513325,3.1188009,32.17016,29.954628,7.432882,9.1430435,30.588802,52.36897,7.7258162,15.550977,23.023224,54.462032,6.3271823,27.182941,19.68686,65.69148,5.9481544,48.475464,16.214388,80.35944,5.8324494,43
1.6257892e-06,57.28578,6.6612076e-05,7.397336,6.975591e-08,70.003426,6.9149455e-06,9.052446,8.193833e-07,66.817,4.075963e-05,10.289255,0.005064404,65.177246,0.3893045,11.540794,3.0118957,32.51212,29.766653,7.486516,8.8288355,30.959297,52.37296,7.778145,15.199722,23.311728,54.49226,6.3722034,26.659348,19.964718,65.78116,5.9939947,48.190807,16.461248,81.11746,5.886449,44
6.5252766e-07,57.477787,2.707153e-05,7.4245524,8.796296e-08,70.34219,8.606483e-06,9.085311,4.4180666e-07,67.19166,1.6446176e-05,10.320638,0.0040319925,65.591,0.3220279,11.567824,2.9532607,32.83757,30.63229,7.5383444,8.528854,31.312662,52.122456,7.828235,14.879356,23.58675,54.498802,6.4153223,26.156822,20.230282,65.840546,6.037667,47.88983,16.69785,81.79849,5.9383435,45
1.2145329e-06,57.676,4.8762413e-05,7.439732,7.443474e-08,70.67535,7.3957e-06,9.118641,8.7417254e-07,67.553696,5.626411e-05,10.354664,0.0034757168,65.9868,0.29374072,11.595258,2.8974662,33.147858,31.253588,7.5881414,8.261193,31.64953,51.609165,7.876103,14.575125,23.849133,54.515522,6.4566984,25.671534,20.483574,65.891136,6.0793633,47.584896,16.924246,82.42761,5.9881253,46
6.5854954e-07,57.853745,1.9906294e-05,7.4621854,8.518146e-08,70.99273,8.388926e-06,9.151231,2.9968206e-07,67.90108,1.1858299e-05,10.386792,0.0026117633,66.364395,0.22214742,11.622449,2.8623986,33.44228,32.340775,7.6357102,7.945665,31.970404,50.449554,7.921957,14.301743,24.0988,54.532932,6.496025,25.20561,20.724756,65.90731,6.1192384,47.29146,17.140577,83.01606,6.035912,47
5.8359245e-07,58.042137,1.9981086e-05,7.481609,1.9108617e-08,71.304184,1.8735726e-06,9.183244,5.863397e-07,68.23421,3.693638e-05,10.419367,0.0019396944,66.72874,0.16856888,11.6495495,2.8237083,33.72242,32.999832,7.6809707,7.653465,32.275826,49.18408,7.965892,14.039664,24.336237,54.621433,6.533583,24.75523,20.954227,65.936455,6.157188,46.974476,17.346857,83.51223,6.0816755,48
6.968372e-07,58.20998,2.2404236e-05,7.5010376,8.3142425e-08,71.602585,8.178644e-06,9.214979,2.1831603e-07,68.55294,9.339378e-06,10.450562,0.0014146267,67.073845,0.12282951,11.675879,2.7766469,33.98813,33.42875,7.7244706,7.3162727,32.566296,47.874714,8.007839,13.802693,24.561684,54.657326,6.569349,24.324064,21.17243,65.948616,6.193543,46.642914,17.543354,83.91562,6.125502,49
3.6239476e-07,58.38892,1.04038045e-05,7.517228,1.0465739e-08,71.89559,1.0142359e-06,9.244613,4.4056034e-07,68.86248,2.7350401e-05,10.48275,0.0011035285,67.409904,0.098229654,11.702911,2.6798034,34.240974,32.10188,7.7661963,7.029745,32.843018,46.83962,8.048181,13.585058,24.7764,54.760193,6.6032944,23.90768,21.380268,65.92439,6.228137,46.309036,17.730913,84.31895,6.1675076,50
6.4652085e-07,58.54885,2.163408e-05,7.5375295,8.899584e-08,72.17713,8.777012e-06,9.278382,1.522199e-07,69.15945,7.560943e-06,10.512855,0.0008302434,67.72921,0.07378835,11.728049,2.5771065,34.482777,30.824131,7.806565,6.754665,33.10852,46.245926,8.087238,13.379575,24.982555,54.78739,6.6358747,23.509258,21.580263,65.83294,6.261376,45.989178,17.912148,84.67198,6.208135,51


==> expres/distances.csv <==
,l1_feat,l2_feat,linfty_feat,cosine_feat,l1_im,l2_im,linfty_im,cosine_im,loss,sharpness
0,0.0,0.0,0.0,-2.3186206e-09,0.0,0.0,0.0,2.7033476e-08,0.30220166,0.2931037
1,43.330017,3.9769742,0.98486054,0.16953099,23.78522,0.43050173,0.007800013,0.00013137965,6.204375,1.058467
2,73.49022,6.6608744,1.6178392,0.37983188,26.750492,0.6444837,0.015600026,0.00029379677,16.020071,0.57995117
3,94.12935,8.52142,2.070717,0.47506177,39.55436,0.8214037,0.023400038,0.0004746026,23.631899,0.22895335
4,109.24289,9.905615,2.4125707,0.52468085,41.841778,0.97454906,0.031200051,0.0006676416,29.126934,0.07058669
5,118.72364,10.789703,2.6359339,0.53817284,48.433052,1.0116639,0.031372577,0.00071863993,32.329453,0.024635414
6,125.74436,11.440691,2.7970643,0.55230296,48.638165,1.0862057,0.031372577,0.00082877674,34.724297,0.007522319
7,131.14299,11.962386,2.9281476,0.55525225,53.22539,1.099033,0.031372577,0.00084879773,36.52326,0.002698612
8,135.08083,12.324395,3.0179448,0.5619449,52.62848,1.1458805,0.031372577,0.00092243124,37.797176,0.001036314
9,138.81532,12.695229,3.1110218,0.56289434,56.245182,1.1511801,0.031372577,0.0009313495,39.070057,0.00092743704
10,141.1688,12.9074335,3.1627452,0.5665024,55.388615,1.1855459,0.031372577,0.0009875656,39.779873,0.0007867084


==> expres/llms/guanaco-attack.csv <==
guanaco-fam,guanaco-loss,index
3280.9344091796875,0.685631103515625,0
3387.8827319335937,0.593868408203125,1
3480.9413525390623,0.531983642578125,2
3582.9555859375,0.480909423828125,3
3693.173493652344,0.443004150390625,4
3774.7211328125,0.4112615966796875,5
3849.947170410156,0.38827392578125,6
3918.3004833984373,0.367694091796875,7
3991.8504833984375,0.3452215576171875,8
4053.2029223632812,0.329053955078125,9
4107.0308764648435,0.3162078857421875,10
4133.848618164063,0.3040191650390625,11
4173.061291503906,0.29432861328125,12
4191.406433105469,0.2848089599609375,13
4204.989975585938,0.27640869140625,14
4221.999719238282,0.26840576171875,15
4238.20873046875,0.259283447265625,16
4248.866687011719,0.2521929931640625,17
4251.886335449219,0.2453204345703125,18
4272.096359863282,0.23875579833984376,19
4283.598679199219,0.23229034423828124,20
4291.573908691406,0.22701171875,21
4301.354709472656,0.22274871826171874,22
4305.179028320313,0.21866485595703125,23
4312.71873046875,0.21590545654296875,24
4316.861354980469,0.21304107666015626,25
4318.77373046875,0.20957977294921876,26
4320.189011230469,0.2065631103515625,27
4328.2423046875,0.20282562255859374,28
4323.628505859375,0.2003076171875,29
4328.611091308594,0.19694732666015624,30
4332.603747558594,0.19438690185546875,31
4332.425,0.19230438232421876,32
4323.963703613281,0.18946075439453125,33
4329.310375976563,0.1877398681640625,34
4339.344423828125,0.18607086181640625,35
4348.561689453125,0.18385955810546875,36
4345.230207519531,0.1820098876953125,37
4343.934877929688,0.18075225830078126,38
4344.565883789062,0.1785784912109375,39
4351.7401171875,0.1771978759765625,40
4348.933884277344,0.17575164794921874,41
4347.605144042969,0.1740460205078125,42
4345.140964355469,0.17150238037109375,43
4345.22556640625,0.16925994873046876,44
4345.84568359375,0.16813385009765625,45
4335.263959960937,0.1668902587890625,46
4342.12197265625,0.1653228759765625,47
4333.023459472656,0.16386688232421875,48
4336.346982421875,0.16183837890625,49
4329.854106445313,0.16083114624023437,50
4326.887299804687,0.16012115478515626,51
4336.354289550782,0.1588140869140625,52
4338.7041845703125,0.15779754638671875,53
4338.043354492187,0.15675582885742187,54
4334.716652832031,0.15510574340820313,55
4336.930346679687,0.15439559936523437,56
4329.739189453125,0.15417999267578125,57
4327.419208984375,0.15315139770507813,58
4330.644943847657,0.15151382446289063,59
4339.340231933594,0.15072372436523437,60
4331.612263183593,0.14995849609375,61
4314.9005053710935,0.14863052368164062,62
4331.22611328125,0.1477008056640625,63
4333.782644042969,0.146617431640625,64
4331.481403808593,0.1451409912109375,65
4334.473034667969,0.14429855346679688,66
4330.163879394531,0.1434228515625,67
4338.002727050782,0.14244338989257813,68
4327.25921875,0.1419183349609375,69
4326.4869921875,0.14114288330078126,70
4334.4419848632815,0.14064071655273438,71
4330.019116210938,0.1402252197265625,72
4329.920322265625,0.1389801025390625,73
4318.17814453125,0.1372955322265625,74
4324.8537084960935,0.13704833984375,75
4316.609958496094,0.13626785278320314,76
4317.322673339844,0.13599578857421876,77
4319.95310546875,0.13490859985351564,78
4312.802788085937,0.134228515625,79
4314.146413574219,0.1333416748046875,80
4314.950407714844,0.13264892578125,81
4312.922016601562,0.13232467651367188,82
4303.205895996094,0.13129623413085936,83
4303.413464355469,0.13102310180664062,84
4305.271640625,0.13145065307617188,85
4307.382587890625,0.1314404296875,86
4303.449216308593,0.130963134765625,87
4302.665461425781,0.130460205078125,88
4303.822924804687,0.1299358367919922,89
4299.575629882813,0.12918914794921876,90
4295.177985839844,0.12822574615478516,91
4288.738132324219,0.12772705078125,92
4288.963522949219,0.1270551300048828,93
4282.229702148437,0.12667118072509764,94
4286.642709960937,0.1260167694091797,95
4294.009304199219,0.1259893798828125,96
4298.136362304687,0.1257719039916992,97
4299.915913085937,0.12491817474365234,98
4291.220930175781,0.12440460205078124,99


==> expres/llms/llama2-attack.csv <==
llama2-fam,llama2-loss,index
4006.2173486328124,1.4539385986328126,0
4093.140032958984,1.3496929931640624,1
4152.221086425781,1.2715411376953125,2
4218.2823095703125,1.2055718994140625,3
4284.585567626953,1.1415142822265625,4
4332.132470703125,1.0824179077148437,5
4383.380733642578,1.029530029296875,6
4426.552250976562,0.9764019775390625,7
4474.702319335937,0.9353903198242187,8
4513.047003173828,0.8959588623046875,9
4547.035633544921,0.8673348999023438,10
4567.672727050781,0.8419973754882812,11
4598.889656982422,0.82046630859375,12
4612.684510498047,0.8012844848632813,13
4623.064682617188,0.7803253173828125,14
4633.801068115235,0.7626861572265625,15
4645.343432617187,0.747740478515625,16
4648.984566650391,0.7376016235351562,17
4651.904132080078,0.7197714233398438,18
4662.7722131347655,0.7097532653808594,19
4668.9316687011715,0.6900099182128906,20
4674.267742919922,0.6761907958984374,21
4679.343040771484,0.6676774597167969,22
4678.566015625,0.6563558959960938,23
4682.55529296875,0.6480413818359375,24
4682.581478271484,0.6365870666503907,25
4684.731677246094,0.625006103515625,26
4687.452220458985,0.6150701904296875,27
4689.794694824219,0.6021974182128906,28
4686.953310546875,0.5913154602050781,29
4690.875982666015,0.5831031799316406,30
4691.951119384766,0.5732194519042969,31
4689.422434082031,0.5652119445800782,32
4683.740426025391,0.5563031005859375,33
4687.9085693359375,0.5463298034667968,34
4691.508479003906,0.5353602600097657,35
4696.882631835938,0.5273082733154297,36
4695.02921508789,0.5207135772705078,37
4697.768315429687,0.5130155944824218,38
4694.484543457032,0.506820068359375,39
4699.149125976563,0.5012792205810547,40
4697.808668212891,0.4970004272460937,41
4697.560472412109,0.49091598510742185,42
4696.660306396484,0.48573760986328124,43
4696.798132324218,0.4799890899658203,44
4698.228427734375,0.47675193786621095,45
4692.969873046875,0.46785606384277345,46
4695.762438964844,0.46115570068359374,47
4691.325904541016,0.45141929626464844,48
4692.124250488281,0.44502494812011717,49
4687.977194824219,0.44001083374023436,50
4687.3516845703125,0.4360628509521484,51
4691.030643310547,0.4323436737060547,52
4696.2154467773435,0.4277756500244141,53
4696.072026367187,0.42457603454589843,54
4698.191092529297,0.4195822143554688,55
4695.565109863282,0.4159081268310547,56
4689.208239746094,0.4126921844482422,57
4687.169011230469,0.40932182312011717,58
4689.0713244628905,0.4040618896484375,59
4691.536866455078,0.4005078125,60
4686.332628173828,0.3977030181884766,61
4680.016451416016,0.39458595275878905,62
4688.530319824219,0.3913751220703125,63
4690.702352294922,0.3882632064819336,64
4689.004205322266,0.3842737579345703,65
4690.938704833984,0.382166748046875,66
4686.639378662109,0.3793031692504883,67
4690.000262451172,0.3759969329833984,68
4687.4049780273435,0.37236385345458983,69
4685.611391601563,0.36756660461425783,70
4686.116966552734,0.36452571868896483,71
4688.9620678710935,0.3620109558105469,72
4686.649602050781,0.3588192749023438,73
4683.016567382812,0.35536994934082033,74
4685.61066772461,0.35349109649658206,75
4681.749354248047,0.3504030990600586,76
4682.059273681641,0.34994049072265626,77
4681.05376953125,0.34630645751953126,78
4676.848076171875,0.34540714263916017,79
4679.388966064453,0.3430337142944336,80
4680.806898193359,0.3410416793823242,81
4679.29599609375,0.33800567626953126,82
4672.3196081542965,0.33656150817871094,83
4674.289422607422,0.3335097122192383,84
4675.640422363282,0.3316300201416016,85
4678.396630859375,0.32896865844726564,86
4678.018155517578,0.3284112548828125,87
4676.170823974609,0.3225269317626953,88
4679.825270996093,0.3222614669799805,89
4675.050905761719,0.3184579086303711,90
4672.247760009765,0.31890573501586916,91
4669.771253662109,0.31490728378295896,92
4669.465106201172,0.3142092323303223,93
4665.776962890625,0.31039724349975584,94
4669.3157958984375,0.3117097282409668,95
4673.058328857422,0.3081181335449219,96
4675.93013671875,0.3078756904602051,97
4676.54845703125,0.30322635650634766,98
4673.160469970703,0.30152431488037107,99


==> expres/llms/normalized-guanaco-attack.csv <==
guanaco-fam,guanaco-loss,index
0.0,0.685631103515625,0
0.09987649669227014,0.593868408203125,1
0.18678173067594037,0.531983642578125,2
0.2820503985916454,0.480909423828125,3
0.38498028296805537,0.443004150390625,4
0.4611356849707883,0.4112615966796875,5
0.5313874935249385,0.38827392578125,6
0.5952210279160183,0.367694091796875,7
0.6639076247934638,0.3452215576171875,8
0.7212032093295112,0.329053955078125,9
0.7714718562922798,0.3162078857421875,10
0.7965163078661444,0.3040191650390625,11
0.8331360914987859,0.29432861328125,12
0.8502681832166127,0.2848089599609375,13
0.862953530688042,0.27640869140625,14
0.8788385260005808,0.26840576171875,15
0.8939757363359877,0.259283447265625,16
0.903928948635161,0.2521929931640625,17
0.9067489265405068,0.2453204345703125,18
0.9256225879927442,0.23875579833984376,19
0.9363643306356155,0.23229034423828124,20
0.943812207904616,0.22701171875,21
0.9529462652859935,0.22274871826171874,22
0.9565177057621292,0.21866485595703125,23
0.9635588543963339,0.21590545654296875,24
0.9674275529667079,0.21304107666015626,25
0.9692134749822331,0.20957977294921876,26
0.9705351720474761,0.2065631103515625,27
0.9780559513978344,0.20282562255859374,28
0.9737472343321503,0.2003076171875,29
0.978400352458023,0.19694732666015624,30
0.9821289992331954,0.19438690185546875,31
0.9819620711366633,0.19230438232421876,32
0.9740602675476059,0.18946075439453125,33
0.9790533977889726,0.1877398681640625,34
0.9884239565901866,0.18607086181640625,35
0.9970317418831393,0.18385955810546875,36
0.9939205500873916,0.1820098876953125,37
0.9927108725705868,0.18075225830078126,38
0.9933001539450281,0.1785784912109375,39
1.0,0.1771978759765625,40
0.9973793257832211,0.17575164794921874,41
0.9961384468595861,0.1740460205078125,42
0.9938372080175886,0.17150238037109375,43
0.9939162158620077,0.16925994873046876,44
0.9944953285645854,0.16813385009765625,45
0.9846133083683167,0.1668902587890625,46
0.9910178434245147,0.1653228759765625,47
0.9825209582141048,0.16386688232421875,48
0.985624717303512,0.16183837890625,49
0.979561174750455,0.16083114624023437,50
0.9767905445432764,0.16012115478515626,51
0.9856315412575238,0.1588140869140625,52
0.9878260523644011,0.15779754638671875,53
0.9872089188609248,0.15675582885742187,54
0.9841021912489242,0.15510574340820313,55
0.9861695073185914,0.15439559936523437,56
0.9794538565027758,0.15417999267578125,57
0.9772872818838692,0.15315139770507813,58
0.9802997190040292,0.15151382446289063,59
0.9884200418795155,0.15072372436523437,60
0.9812030755407967,0.14995849609375,61
0.9655963621216169,0.14863052368164062,62
0.9808424593249365,0.1477008056640625,63
0.983229942640164,0.146617431640625,64
0.9810808690807252,0.1451409912109375,65
0.983874682035777,0.14429855346679688,66
0.9798504643451049,0.1434228515625,67
0.9871709778590216,0.14244338989257813,68
0.977137870806605,0.1419183349609375,69
0.9764167067740211,0.14114288330078126,70
0.9838456853611652,0.14064071655273438,71
0.979715273448651,0.1402252197265625,72
0.9796230121312395,0.1389801025390625,73
0.9686572714309765,0.1372955322265625,74
0.9748914219541962,0.13704833984375,75
0.9671927797650947,0.13626785278320314,76
0.9678583672180009,0.13599578857421876,77
0.9703148652635707,0.13490859985351564,78
0.963637353807159,0.134228515625,79
0.9648921337156277,0.1333416748046875,80
0.965642964734376,0.13264892578125,81
0.9637486984841002,0.13232467651367188,82
0.9546750443815791,0.13129623413085936,83
0.9548688875389536,0.13102310180664062,84
0.956604194192285,0.13145065307617188,85
0.9585755576710544,0.1314404296875,86
0.9549022754382308,0.130963134765625,87
0.9541703453813113,0.130460205078125,88
0.9552512729204998,0.1299358367919922,89
0.9512848251418674,0.12918914794921876,90
0.9471779698925147,0.12822574615478516,91
0.9411639437554984,0.12772705078125,92
0.9413744307031437,0.1270551300048828,93
0.9350858755054793,0.12667118072509764,94
0.939207078614034,0.1260167694091797,95
0.9460865658853398,0.1259893798828125,96
0.9499407273588968,0.1257719039916992,97
0.951602607537478,0.12491817474365234,98
0.9434825696584005,0.12440460205078124,99


==> expres/llms/normalized-llama2-attack.csv <==
llama2-fam,llama2-loss,index
0.0,1.4539385986328126,0
0.1254419080899664,1.3496929931640624,1
0.21070434719079023,1.2715411376953125,2
0.3060401728874655,1.2055718994140625,3
0.4017252896976717,1.1415142822265625,4
0.4703422944747311,1.0824179077148437,5
0.5443008927308324,1.029530029296875,6
0.606603587953551,0.9764019775390625,7
0.6760910467968313,0.9353903198242187,8
0.7314279285673269,0.8959588623046875,9
0.7804784000313201,0.8673348999023438,10
0.8102606876685945,0.8419973754882812,11
0.8553111976211132,0.82046630859375,12
0.8752191509964155,0.8012844848632813,13
0.8901992290625882,0.7803253173828125,14
0.9056933741560678,0.7626861572265625,15
0.922350662621317,0.747740478515625,16
0.9276053415843184,0.7376016235351562,17
0.9318186934973726,0.7197714233398438,18
0.9475028941792184,0.7097532653808594,19
0.9563918725285985,0.6900099182128906,20
0.9640925934267013,0.6761907958984374,21
0.971416976601936,0.6676774597167969,22
0.9702956178017045,0.6563558959960938,23
0.9760527175252051,0.6480413818359375,24
0.9760905066750035,0.6365870666503907,25
0.9791935523786539,0.625006103515625,26
0.9831196866704308,0.6150701904296875,27
0.9865002133569303,0.6021974182128906,28
0.9823996880667849,0.5913154602050781,29
0.9880606668924015,0.5831031799316406,30
0.9896122434745461,0.5732194519042969,31
0.9859629876813886,0.5652119445800782,32
0.9777630346089209,0.5563031005859375,33
0.9837782635922485,0.5463298034667968,34
0.98897344987995,0.5353602600097657,35
0.9967291236818249,0.5273082733154297,36
0.9940543773234571,0.5207135772705078,37
0.9980072922154497,0.5130155944824218,38
0.9932683379922163,0.506820068359375,39
1.0,0.5012792205810547,40
0.9980655270727943,0.4970004272460937,41
0.9977073449127373,0.49091598510742185,42
0.9964082761659177,0.48573760986328124,43
0.9966071787595651,0.4799890899658203,44
0.998671300303593,0.47675193786621095,45
0.9910824512142098,0.46785606384277345,46
0.995112524605667,0.46115570068359374,47
0.9887099687280387,0.45141929626464844,48
0.9898620965036267,0.44502494812011717,49
0.983877300020545,0.44001083374023436,50
0.9829745989547863,0.4360628509521484,51
0.9882838643984022,0.4323436737060547,52
0.9957662798919903,0.4277756500244141,53
0.9955593036573228,0.42457603454589843,54
0.9986174202445467,0.4195822143554688,55
0.994827750392658,0.4159081268310547,56
0.9856538745147814,0.4126921844482422,57
0.9827109751092411,0.40932182312011717,58
0.9854562861118827,0.4040618896484375,59
0.9890144170459823,0.4005078125,60
0.9815039543259735,0.3977030181884766,61
0.972388804805736,0.39458595275878905,62
0.9846755387766324,0.3913751220703125,63
0.9878100933485546,0.3882632064819336,64
0.9853594235594366,0.3842737579345703,65
0.988151183982279,0.382166748046875,66
0.9819466393035003,0.3793031692504883,67
0.9867968769444206,0.3759969329833984,68
0.9830515090616302,0.37236385345458983,69
0.9804631064447722,0.36756660461425783,70
0.9811927236563096,0.36452571868896483,71
0.9852986131700878,0.3620109558105469,72
0.9819613931205515,0.3588192749023438,73
0.9767184027039546,0.35536994934082033,74
0.9804620617864425,0.35349109649658206,75
0.9748896322878783,0.3504030990600586,76
0.9753368905082788,0.34994049072265626,77
0.9738858037155133,0.34630645751953126,78
0.9678163846227754,0.34540714263916017,79
0.9714832533906044,0.3430337142944336,80
0.9735295329454864,0.3410416793823242,81
0.9713490843804033,0.33800567626953126,82
0.961281155375623,0.33656150817871094,83
0.9641238803270991,0.3335097122192383,84
0.9660735668619529,0.3316300201416016,85
0.9700511712758523,0.32896865844726564,86
0.9695049770411927,0.3284112548828125,87
0.9668390125070653,0.3225269317626953,88
0.9721129040227535,0.3222614669799805,89
0.9652228098021131,0.3184579086303711,90
0.9611774681918623,0.31890573501586916,91
0.9576035141192847,0.31490728378295896,92
0.9571616993967572,0.3142092323303223,93
0.9518391793000684,0.31039724349975584,94
0.9569462232018184,0.3117097282409668,95
0.9623472353668696,0.3081181335449219,96
0.9664916662549102,0.3078756904602051,97
0.9673839912033638,0.30322635650634766,98
0.9624946396519972,0.30152431488037107,99


==> expres/llms/normalized-vicuna-attack.csv <==
vicuna-fam,vicuna-loss,index
0.0,1.1882649739583333,0
0.1547151070941604,1.0835223388671875,1
0.2657107679430439,1.005692138671875,2
0.38198963416995374,0.9410128784179688,3
0.4839472461793036,0.8829280598958333,4
0.5743193301899444,0.8320515950520834,5
0.6501552284823097,0.787064921061198,6
0.7102273561304463,0.743304443359375,7
0.7721293151203241,0.7090818277994791,8
0.8082525233913473,0.6771425374348958,9
0.8610376010038604,0.652945810953776,10
0.8901519899883616,0.6315570322672526,11
0.9277213190655427,0.6135714213053386,12
0.9362643635384018,0.598156483968099,13
0.9456471124791398,0.5812698491414388,14
0.9608957456445646,0.5673031361897787,15
0.97416012359939,0.5548073069254558,16
0.9785911180237455,0.5461477406819661,17
0.9759491220799746,0.5328304799397786,18
0.9897359359718592,0.5242517344156901,19
0.9864932917908847,0.5092660395304361,20
0.9935620345700727,0.4984639104207357,21
0.9989703584067963,0.49133012135823567,22
0.9970074374035255,0.48212646484375,23
0.9970287333245771,0.4750472132364909,24
0.9946631063229607,0.4660141118367513,25
0.9923434556703155,0.457458864847819,26
0.9990060302778399,0.44946358998616537,27
1.0,0.439710152943929,28
0.9966428886025338,0.4316181373596191,29
0.9946166245951348,0.42492692947387695,30
0.9918221420681153,0.41732337315877277,31
0.9820572435779916,0.41131378173828126,32
0.9718266220656923,0.40474547068277994,33
0.969945261770948,0.3969935607910156,34
0.9682565372370963,0.389078098932902,35
0.9671487796063856,0.38320868810017905,36
0.9620819223213164,0.3782736015319824,37
0.9618357929744749,0.372077530225118,38
0.9580655267067768,0.36772088368733724,39
0.9665746889185581,0.3634795713424683,40
0.9655248212322666,0.36023361682891847,41
0.974238913475369,0.35587120850880943,42
0.9720857807794754,0.3521547794342041,43
0.9721921127090923,0.34764253775278725,44
0.9685648489669326,0.34518898646036783,45
0.9568941547863166,0.33903199672698975,46
0.9566953965028167,0.33405548095703125,47
0.9548879593513235,0.32739481687545774,48
0.9562613504521728,0.3228518652915955,49
0.9469647467281347,0.319104851881663,50
0.9515188774759429,0.3159553058942159,51
0.9528803254462166,0.313475972811381,52
0.956167124643281,0.31011300881703696,53
0.9518113452505443,0.30739540497461953,54
0.960919548769799,0.30411619146664937,55
0.9533082402231038,0.30123966534932456,56
0.9383357681600453,0.2988455573717753,57
0.9358783820796553,0.29632051308949786,58
0.9361801687340323,0.29222149689992266,59
0.9346335519207353,0.28935410102208453,60
0.9303099723806848,0.28706243991851804,61
0.9231532871175745,0.2846097159385681,62
0.9315083054972682,0.2825212287902832,63
0.9347417839435762,0.2802628533045451,64
0.9342396014469463,0.27752408107121784,65
0.932064604005318,0.27547555446624755,66
0.9333374936295601,0.27376529574394226,67
0.9315560484844415,0.27126836180686953,68
0.9342110125371107,0.2687393740812937,69
0.9281175065517905,0.2653928891817729,70
0.930329513696365,0.2637447698911031,71
0.9271663682344372,0.2612930671374003,72
0.9221487591341663,0.25894280115763346,73
0.9186724067684391,0.2568886301914851,74
0.9214927741002588,0.2551643592119217,75
0.9225606243038179,0.2533011205991109,76
0.9208661896452549,0.2525594262282054,77
0.9154918060459698,0.2500158041715622,78
0.9168978947211021,0.24901320417722067,79
0.9208072375301276,0.24707761863867442,80
0.916730867009923,0.2456361867984136,81
0.9151836780902616,0.24337527294953665,82
0.9043971070219778,0.24237357358137768,83
0.9082130696018813,0.24032010515530905,84
0.9062831754348756,0.23896852672100066,85
0.9108470221458423,0.23710054596265157,86
0.9099905045329787,0.23653591692447662,87
0.9115726138187639,0.23222787121931712,88
0.9142375366789779,0.23189514716466267,89
0.9099520771438983,0.2293153472741445,90
0.8987444598567856,0.22945870240529379,91
0.9006687850113575,0.22657475729783377,92
0.8996714384395836,0.22619408885637918,93
0.893395708372874,0.22337101995944977,94
0.8942215586780189,0.22423541486263276,95
0.9033466081590663,0.22199319938818612,96
0.8976140881632069,0.2217592809597651,97
0.8991950751141355,0.21874788363774617,98
0.8973316109190631,0.21710472683111826,99


==> expres/llms/vicuna-attack.csv <==
vicuna-fam,vicuna-loss,index
4286.985131022136,1.1882649739583333,0
4402.085423990886,1.0835223388671875,1
4484.660638020833,1.005692138671875,2
4571.166292317708,0.9410128784179688,3
4647.0176505533855,0.8829280598958333,4
4714.249956054688,0.8320515950520834,5
4770.668067220052,0.787064921061198,6
4815.3587223307295,0.743304443359375,7
4861.410680338542,0.7090818277994791,8
4888.2845385742185,0.6771425374348958,9
4927.553993326823,0.652945810953776,10
4949.213640950521,0.6315570322672526,11
4977.163340657552,0.6135714213053386,12
4983.518937988281,0.598156483968099,13
4990.499233398437,0.5812698491414388,14
5001.84345296224,0.5673031361897787,15
5011.711486002604,0.5548073069254558,16
5015.0079239908855,0.5461477406819661,17
5013.0424112955725,0.5328304799397786,18
5023.299110514323,0.5242517344156901,19
5020.886745605469,0.5092660395304361,20
5026.145536295573,0.4984639104207357,21
5030.16905843099,0.49133012135823567,22
5028.708743489583,0.48212646484375,23
5028.724586588542,0.4750472132364909,24
5026.964678548177,0.4660141118367513,25
5025.238974609375,0.457458864847819,26
5030.195596516927,0.44946358998616537,27
5030.935060221354,0.439710152943929,28
5028.437537434896,0.4316181373596191,29
5026.930098470052,0.42492692947387695,30
5024.8511433919275,0.41732337315877277,31
5017.5865478515625,0.41131378173828126,32
5009.975477701823,0.40474547068277994,33
5008.57583984375,0.3969935607910156,34
5007.319513346354,0.389078098932902,35
5006.495397135417,0.38320868810017905,36
5002.725909016927,0.3782736015319824,37
5002.542801106771,0.372077530225118,38
4999.7379117838545,0.36772088368733724,39
5006.068302408854,0.3634795713424683,40
5005.287253417969,0.36023361682891847,41
5011.77010172526,0.35587120850880943,42
5010.168278808594,0.3521547794342041,43
5010.247384440104,0.34764253775278725,44
5007.548881835937,0.34518898646036783,45
4998.866469726562,0.33903199672698975,46
4998.718603515625,0.33405548095703125,47
4997.373960774739,0.32739481687545774,48
4998.395694986979,0.3228518652915955,49
4991.479487304688,0.319104851881663,50
4994.8675325520835,0.3159553058942159,51
4995.880381673177,0.313475972811381,52
4998.325595703125,0.31011300881703696,53
4995.085113932291,0.30739540497461953,54
5001.861161295573,0.30411619146664937,55
4996.198728841146,0.30123966534932456,56
4985.059959309896,0.2988455573717753,57
4983.231787109375,0.29632051308949786,58
4983.456301269532,0.29222149689992266,59
4982.305695800781,0.28935410102208453,60
4979.089169108073,0.28706243991851804,61
4973.764953613281,0.2846097159385681,62
4979.980668945313,0.2825212287902832,63
4982.386215006511,0.2802628533045451,64
4982.012616373698,0.27752408107121784,65
4980.39452718099,0.27547555446624755,66
4981.341493326823,0.27376529574394226,67
4980.01618733724,0.27126836180686953,68
4981.99134765625,0.2687393740812937,69
4977.458084309896,0.2653928891817729,70
4979.10370686849,0.2637447698911031,71
4976.750485026042,0.2612930671374003,72
4973.017635091146,0.25894280115763346,73
4970.431402994792,0.2568886301914851,74
4972.529615071615,0.2551643592119217,75
4973.324042154948,0.2533011205991109,76
4972.063467610677,0.2525594262282054,77
4968.0651953125,0.2500158041715622,78
4969.111254882812,0.24901320417722067,79
4972.019610188802,0.24707761863867442,80
4968.986994628906,0.2456361867984136,81
4967.835963541666,0.24337527294953665,82
4959.811294759114,0.24237357358137768,83
4962.65017985026,0.24032010515530905,84
4961.2144352213545,0.23896852672100066,85
4964.609708658854,0.23710054596265157,86
4963.9725024414065,0.23653591692447662,87
4965.149512532552,0.23222787121931712,88
4967.132081705729,0.23189514716466267,89
4963.943914388021,0.2293153472741445,90
4955.6060083007815,0.22945870240529379,91
4957.037609863281,0.22657475729783377,92
4956.295633951823,0.22619408885637918,93
4951.626805013021,0.22337101995944977,94
4952.241196289063,0.22423541486263276,95
4959.029776204427,0.22199319938818612,96
4954.765068359375,0.2217592809597651,97
4955.941243489583,0.21874788363774617,98
4954.554919433594,0.21710472683111826,99


==> expres/normalized_rfm-for-clean.csv <==
trace-wrn-cifar10,loss-wrn-cifar10,stdtrace-wrn-cifar10,stdloss-wrn-cifar10,trace-resnet-cifar10,loss-resnet-cifar10,stdtrace-resnet-cifar10,stdloss-resnet-cifar10,trace-vgg11_bn-cifar10,loss-vgg11_bn-cifar10,stdtrace-vgg11_bn-cifar10,stdloss-vgg11_bn-cifar10,trace-dense121-cifar10,loss-dense121-cifar10,stdtrace-dense121-cifar10,stdloss-dense121-cifar10,trace-wrn-cifar100,loss-wrn-cifar100,stdtrace-wrn-cifar100,stdloss-wrn-cifar100,trace-resnet-cifar100,loss-resnet-cifar100,stdtrace-resnet-cifar100,stdloss-resnet-cifar100,trace-vgg11_bn-cifar100,loss-vgg11_bn-cifar100,stdtrace-vgg11_bn-cifar100,stdloss-vgg11_bn-cifar100,trace-dense121-cifar100,loss-dense121-cifar100,stdtrace-dense121-cifar100,stdloss-dense121-cifar100,0
0.5048128,0.46744296,0.8093109,1.8500943,0.42040774,0.36295015,0.70066273,1.4897208,0.42160258,0.50420356,0.599847,1.8415722,0.5279585,0.682064,0.75583017,2.0858843,1.0,1.8341343,1.0,3.2453403,1.0,1.6596508,1.0,2.8774552,1.0,2.245767,1.0,3.7926903,1.0,2.1896825,1.0,3.202963,1
1.0,9.018261,1.0,7.835111,1.0,6.4787946,1.0,6.433508,1.0,4.67825,1.0,5.5812206,1.0,4.028906,1.0,5.1921396,0.79510164,12.800464,0.89612544,8.099162,0.99929976,9.552739,0.9585126,6.6580606,0.98327327,8.288547,0.9850198,7.298644,0.9502466,5.6644616,0.8907277,5.0746202,2
0.3568855,18.343424,0.6211612,8.938801,0.45711455,13.811709,0.68558663,7.7076364,0.63160664,10.585238,0.9448262,7.1090097,0.68633616,9.005656,0.87556106,6.995204,0.26030087,23.76754,0.5996223,10.273555,0.4472497,17.626781,0.7545733,8.442117,0.51937836,14.653147,0.7689362,9.327033,0.64677936,9.280548,0.77102584,6.098156,3
0.12243433,24.514767,0.35707116,8.258446,0.16214216,18.879232,0.38153967,7.328206,0.30531675,15.374583,0.7149515,7.5312715,0.3626875,13.43828,0.6487959,7.5179534,0.08082815,31.774088,0.3336604,11.231337,0.17630915,23.838926,0.4754983,9.486043,0.25188172,19.845078,0.5286573,10.720329,0.38802645,12.315773,0.59454656,6.5777917,4
0.04083175,28.55547,0.21845882,7.3326497,0.0702925,22.191433,0.23352137,6.668656,0.13560899,19.050531,0.4756536,7.7296133,0.1856746,16.87695,0.449227,7.49378,0.027260564,37.493084,0.18740699,11.732075,0.06415375,28.48524,0.26421255,10.105737,0.12451853,23.952646,0.34938976,11.751288,0.22657222,14.682817,0.4261671,6.7980175,5
0.019449651,31.277271,0.16309673,6.6302276,0.031081317,24.441967,0.14662421,6.04169,0.08186307,21.901527,0.4205176,7.9244585,0.0815102,19.449526,0.2532395,7.310015,0.0124919955,41.552174,0.11641293,12.145063,0.026803907,31.8804,0.15487449,10.536386,0.06984617,27.183506,0.24212503,12.532347,0.1309107,16.48243,0.2835515,6.9010663,6
0.00627132,33.285923,0.062400542,6.184032,0.013310628,26.027395,0.06693749,5.5663724,0.043482423,24.119797,0.25939286,8.100952,0.042776003,21.340895,0.17505771,7.1267757,0.004365153,44.85114,0.050716057,12.534601,0.010932845,34.555767,0.07103572,10.884493,0.040307775,29.726782,0.17616473,13.125971,0.07332228,17.811993,0.1775011,6.955329,7
0.0054482706,34.830482,0.07202883,5.9573493,0.0068807914,27.2432,0.041449435,5.2608514,0.03629331,25.831022,0.3100844,8.250022,0.023947587,22.70217,0.11797764,6.9827924,0.0036000987,47.290005,0.08054258,12.897423,0.009585165,36.506695,0.09394682,11.174447,0.025646038,31.685205,0.14345302,13.573028,0.038531084,18.777817,0.10446768,6.9918556,8
0.0016644009,36.05458,0.03849456,5.8330626,0.0031914443,28.140924,0.021800173,5.058328,0.011911374,27.090176,0.13046812,8.371374,0.012444975,23.635973,0.07194426,6.8818636,0.001175526,49.423054,0.037049692,13.220587,0.0038356718,38.13021,0.033005033,11.413081,0.016293993,33.17769,0.104912944,13.90157,0.019568456,19.452917,0.058516607,7.026722,9
0.0035377797,37.07803,0.1253964,5.7936416,0.0009918201,28.894863,0.0064816857,4.9428787,0.005319545,28.031794,0.05432254,8.463266,0.006010265,24.288273,0.037919715,6.8095875,0.0005643734,50.988304,0.04955068,13.521428,0.0024040067,39.321484,0.033279102,11.632943,0.0062985914,34.32001,0.066376306,14.123699,0.006791515,19.932396,0.022527996,7.06468,10
0.0,37.92469,0.0,5.779576,0.0,29.473175,0.0,4.8660045,0.0,28.763884,0.0,8.525158,0.0,24.782984,0.0,6.765229,0.0,52.495113,0.0,13.759433,0.0,40.408943,0.0,11.8099985,0.0,35.241783,0.0,14.302204,0.0,20.311031,0.0,7.097064,11


==> expres/posneg/guanaco_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
2895.77490234375,2644.34228515625,0.498779296875,0.525390625,0
3034.58935546875,2751.734619140625,0.43408203125,0.472900390625,1
3117.1357421875,2865.5126953125,0.400146484375,0.43896484375,2
3276.53125,3069.486328125,0.37548828125,0.37548828125,3
3351.4140625,3063.208251953125,0.36572265625,0.326904296875,4
3415.8876953125,3051.45556640625,0.354736328125,0.29443359375,5
3336.29736328125,3128.79833984375,0.337890625,0.26953125,6
3557.821533203125,3374.251220703125,0.320556640625,0.236572265625,7
3728.67919921875,3364.769775390625,0.296875,0.2164306640625,8
3768.55078125,3383.192138671875,0.273681640625,0.201171875,9
3729.5107421875,3364.305908203125,0.273193359375,0.1865234375,10
3718.079833984375,3429.24462890625,0.267333984375,0.1802978515625,11
3768.839111328125,3516.3515625,0.2646484375,0.171630859375,12
3821.72265625,3420.077392578125,0.256591796875,0.175048828125,13
3821.72265625,3537.301513671875,0.256591796875,0.1607666015625,14
3738.743408203125,3524.328369140625,0.254150390625,0.1605224609375,15
3721.91552734375,3531.16455078125,0.25341796875,0.158203125,16
3807.999267578125,3537.350341796875,0.24853515625,0.1568603515625,17
3915.93408203125,3560.927001953125,0.2509765625,0.154052734375,18
3963.341796875,3569.906982421875,0.2464599609375,0.14404296875,19
4086.100341796875,3574.969482421875,0.240966796875,0.136474609375,20
4003.41015625,3533.076416015625,0.241455078125,0.138427734375,21
3995.86572265625,3477.46337890625,0.2337646484375,0.1385498046875,22
4087.243896484375,3480.7197265625,0.2322998046875,0.1234130859375,23
4149.82861328125,3631.632568359375,0.2327880859375,0.12481689453125,24
4145.31005859375,3743.5966796875,0.22998046875,0.12384033203125,25
4021.282470703125,3773.125732421875,0.2257080078125,0.125,26
4187.58056640625,3753.873046875,0.2308349609375,0.11993408203125,27
4248.533203125,3707.93115234375,0.2274169921875,0.1170654296875,28
4388.4892578125,3724.09033203125,0.2227783203125,0.112548828125,29
4358.1640625,3661.67236328125,0.208984375,0.10528564453125,30
4366.59912109375,3820.959716796875,0.2064208984375,0.10430908203125,31
4256.96875,3858.589599609375,0.2071533203125,0.10223388671875,32
4297.9453125,3831.5185546875,0.205810546875,0.104248046875,33
4330.17822265625,3782.9990234375,0.2030029296875,0.10382080078125,34
4259.01904296875,3683.374755859375,0.2003173828125,0.1065673828125,35
4259.01904296875,3741.792236328125,0.2003173828125,0.10400390625,36
4416.59423828125,3746.9658203125,0.1995849609375,0.10272216796875,37
4338.98291015625,3680.32080078125,0.189453125,0.09979248046875,38
4140.7568359375,3727.390869140625,0.1849365234375,0.098876953125,39
4185.37744140625,3740.818603515625,0.1820068359375,0.10272216796875,40
4291.63623046875,3807.433349609375,0.1796875,0.10076904296875,41
4243.873046875,3763.03857421875,0.173583984375,0.09564208984375,42
4211.72021484375,3794.72509765625,0.172119140625,0.10150146484375,43
4142.25048828125,3698.89453125,0.16015625,0.10491943359375,44
4086.609619140625,3712.779052734375,0.1619873046875,0.0999755859375,45
4045.11376953125,3658.0322265625,0.16357421875,0.10052490234375,46
4086.609619140625,3707.44580078125,0.1619873046875,0.103271484375,47
4090.743408203125,3658.0322265625,0.161865234375,0.10052490234375,48
4077.98876953125,3658.0322265625,0.165283203125,0.10052490234375,49
4114.45654296875,3658.0322265625,0.1651611328125,0.10052490234375,50
4072.914306640625,3658.0322265625,0.1575927734375,0.10052490234375,51
4136.50537109375,3719.375,0.1614990234375,0.1031494140625,52
4073.23681640625,3715.316650390625,0.1654052734375,0.1051025390625,53
3987.460205078125,3872.580810546875,0.1597900390625,0.10205078125,54
3901.71142578125,3828.896484375,0.1622314453125,0.1015625,55
3910.276611328125,3794.339111328125,0.1695556640625,0.101806640625,56
3986.03466796875,3830.075439453125,0.169189453125,0.097900390625,57
3874.966796875,3784.66162109375,0.16259765625,0.0972900390625,58
4016.67822265625,3828.72216796875,0.1539306640625,0.099853515625,59
3985.741455078125,3787.96142578125,0.142822265625,0.09912109375,60
4063.219970703125,3846.937255859375,0.1434326171875,0.08819580078125,61
3985.741455078125,3815.67236328125,0.142822265625,0.08795166015625,62
4061.855712890625,3841.964599609375,0.145263671875,0.08880615234375,63
4044.62841796875,3691.56982421875,0.147216796875,0.083984375,64
4018.781982421875,3746.750732421875,0.1527099609375,0.0848388671875,65
4000.765869140625,3789.803955078125,0.1546630859375,0.08380126953125,66
4069.64501953125,3861.519775390625,0.1463623046875,0.0816650390625,67
4090.08447265625,3886.753173828125,0.1473388671875,0.0826416015625,68
4090.08447265625,3886.753173828125,0.1473388671875,0.0826416015625,69
4090.08447265625,3949.980712890625,0.1473388671875,0.08050537109375,70
4048.497314453125,3938.24609375,0.1494140625,0.07586669921875,71
3936.381591796875,3937.169921875,0.142578125,0.07635498046875,72
3879.920166015625,3836.322021484375,0.142822265625,0.07763671875,73
3865.3564453125,3872.190673828125,0.138427734375,0.0792236328125,74
3839.3291015625,3873.53125,0.1435546875,0.0787353515625,75
3751.642333984375,3845.031005859375,0.1405029296875,0.07659912109375,76
3704.16162109375,3892.548828125,0.1412353515625,0.0806884765625,77
3754.322509765625,3866.16357421875,0.1343994140625,0.08135986328125,78
3746.193603515625,3874.470947265625,0.1346435546875,0.0802001953125,79
3766.20947265625,3786.186767578125,0.1348876953125,0.08465576171875,80
3674.0419921875,3786.186767578125,0.1329345703125,0.08465576171875,81
3746.10693359375,3810.352294921875,0.1314697265625,0.08782958984375,82
3755.01318359375,3699.06884765625,0.1343994140625,0.08740234375,83
3865.5478515625,3682.47314453125,0.1397705078125,0.08648681640625,84
3852.333740234375,3711.544189453125,0.14306640625,0.088134765625,85
3755.39697265625,3791.235595703125,0.1412353515625,0.09173583984375,86
3752.351806640625,3872.570068359375,0.1357421875,0.08856201171875,87
3818.49267578125,3682.22412109375,0.140625,0.08935546875,88
3765.204833984375,3738.38916015625,0.1348876953125,0.0770263671875,89
3928.350341796875,3785.31494140625,0.1380615234375,0.0799560546875,90
3830.94482421875,3803.116455078125,0.1419677734375,0.07586669921875,91
3830.024658203125,3823.439453125,0.1395263671875,0.074462890625,92
3852.931396484375,3972.4189453125,0.139404296875,0.074951171875,93
3819.60693359375,3942.51171875,0.138671875,0.0762939453125,94
3798.385009765625,3792.916259765625,0.141845703125,0.07940673828125,95
3771.8896484375,3949.802734375,0.1488037109375,0.07452392578125,96
3800.285888671875,3890.745361328125,0.14501953125,0.076904296875,97
3815.03857421875,3792.916259765625,0.14208984375,0.07940673828125,98
3844.7626953125,3805.34814453125,0.1373291015625,0.07080078125,99


==> expres/posneg/llama2_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
4866.8037109375,4459.3564453125,2.37890625,2.060546875,0
4886.6435546875,4478.00634765625,2.259765625,1.9013671875,1
4979.9248046875,4524.474609375,2.16015625,1.8583984375,2
5002.388671875,4616.99560546875,2.08203125,1.814453125,3
4980.95556640625,4551.7998046875,2.033203125,1.7705078125,4
4986.48046875,4607.7890625,1.9765625,1.740234375,5
5043.2109375,4606.7392578125,1.869140625,1.7109375,6
5058.47314453125,4818.62890625,1.8056640625,1.69921875,7
5087.7822265625,4869.796875,1.7333984375,1.6806640625,8
4962.09033203125,4904.8369140625,1.6982421875,1.654296875,9
4977.96337890625,4864.85546875,1.662109375,1.6455078125,10
4938.64990234375,4861.76953125,1.5263671875,1.63671875,11
5006.36962890625,4884.7119140625,1.3984375,1.611328125,12
5000.12451171875,4888.97265625,1.326171875,1.6044921875,13
5070.48291015625,4859.849609375,1.259765625,1.5849609375,14
5161.39599609375,4895.6513671875,1.2177734375,1.5654296875,15
5156.73974609375,4864.03173828125,1.181640625,1.5478515625,16
5153.7314453125,4817.82958984375,1.1630859375,1.5400390625,17
5144.79833984375,4783.85107421875,1.1298828125,1.521484375,18
5162.23828125,4807.2099609375,1.0888671875,1.5068359375,19
5122.91943359375,4801.4658203125,1.0615234375,1.5029296875,20
5151.63671875,4773.7900390625,1.0419921875,1.490234375,21
5151.23193359375,4862.423828125,1.0322265625,1.470703125,22
5139.21923828125,4866.3447265625,0.9912109375,1.4619140625,23
5124.7734375,4939.27392578125,0.97119140625,1.4580078125,24
5118.69384765625,4970.74658203125,0.9638671875,1.42578125,25
5128.1640625,4929.0546875,0.95849609375,1.419921875,26
5204.0693359375,4924.3515625,0.947265625,1.40625,27
5157.66845703125,4924.46875,0.9326171875,1.3828125,28
5189.30224609375,4924.08251953125,0.92626953125,1.365234375,29
5102.42236328125,4942.30615234375,0.92529296875,1.359375,30
5065.99169921875,4891.3359375,0.93115234375,1.3369140625,31
5095.10400390625,4914.49658203125,0.9208984375,1.330078125,32
5097.2470703125,4910.9814453125,0.91064453125,1.3232421875,33
5109.73779296875,4911.26171875,0.89892578125,1.3154296875,34
5104.7333984375,4894.62841796875,0.88916015625,1.3154296875,35
5135.75830078125,4891.34619140625,0.87646484375,1.2275390625,36
5149.86767578125,4905.03515625,0.8681640625,1.2255859375,37
5283.435546875,5007.34521484375,0.85302734375,1.21484375,38
5261.677734375,4980.39111328125,0.85009765625,1.17578125,39
5262.326171875,4967.4189453125,0.85400390625,1.1669921875,40
5253.43896484375,4984.06884765625,0.84423828125,1.1669921875,41
5190.22607421875,4972.3740234375,0.8388671875,1.1533203125,42
5191.61328125,4979.8984375,0.83740234375,1.1474609375,43
5114.21142578125,4994.3681640625,0.82763671875,1.1337890625,44
5179.583984375,5009.603515625,0.8271484375,1.130859375,45
5150.23193359375,4996.2099609375,0.82177734375,1.12109375,46
5104.13720703125,4988.9638671875,0.7392578125,1.125,47
5115.333984375,4854.54052734375,0.6767578125,1.126953125,48
5110.17431640625,4885.7958984375,0.60546875,1.115234375,49
5096.63720703125,4902.9375,0.56640625,1.1142578125,50
5134.16162109375,4895.7783203125,0.541015625,1.109375,51
5123.61474609375,4908.9326171875,0.5146484375,1.12109375,52
5139.88427734375,4880.13623046875,0.416259765625,1.1279296875,53
5155.04443359375,4929.19873046875,0.4072265625,1.1376953125,54
5225.0439453125,4941.24560546875,0.39990234375,1.1455078125,55
5173.79541015625,4956.18603515625,0.379150390625,1.130859375,56
5166.3505859375,4916.1484375,0.35400390625,1.1328125,57
5120.77099609375,4889.23046875,0.31103515625,1.119140625,58
5170.48095703125,4875.2626953125,0.30029296875,1.1240234375,59
5160.2353515625,4855.6708984375,0.292724609375,1.1083984375,60
5136.62890625,4830.96240234375,0.29931640625,1.1171875,61
5126.6708984375,4804.85546875,0.286865234375,1.1181640625,62
5168.494140625,4860.55126953125,0.280029296875,1.125,63
5166.19140625,4882.90234375,0.271240234375,1.1103515625,64
5157.89306640625,4894.29052734375,0.260498046875,1.1025390625,65
5163.40087890625,4896.099609375,0.272216796875,1.103515625,66
5174.81396484375,4934.56591796875,0.271240234375,1.08984375,67
5167.65087890625,4978.4609375,0.271240234375,1.0888671875,68
5134.1962890625,4934.56591796875,0.234619140625,1.08984375,69
5152.15625,4916.73779296875,0.23876953125,1.0947265625,70
5122.54052734375,4902.82568359375,0.2379150390625,1.076171875,71
5178.138671875,4914.88134765625,0.1505126953125,1.0771484375,72
5173.87841796875,4908.47021484375,0.12261962890625,1.0908203125,73
5192.3447265625,4922.400390625,0.10394287109375,1.0791015625,74
5129.18701171875,4955.06689453125,0.084716796875,1.0869140625,75
5138.0751953125,4947.80517578125,0.08050537109375,1.087890625,76
5062.81787109375,4943.63671875,0.07421875,1.09765625,77
5064.67822265625,4907.57421875,0.0662841796875,1.1025390625,78
5050.1591796875,4900.921875,0.04736328125,1.1103515625,79
5028.59521484375,4923.001953125,0.047882080078125,1.1142578125,80
5009.9599609375,4930.17724609375,0.042938232421875,1.1083984375,81
5020.1171875,4983.41845703125,0.042938232421875,1.10546875,82
5070.39990234375,4987.453125,0.039459228515625,1.09765625,83
5076.6455078125,4977.65869140625,0.037689208984375,1.056640625,84
5040.146484375,4974.4072265625,0.036529541015625,1.0615234375,85
5010.35693359375,4963.271484375,0.03863525390625,1.056640625,86
5041.48291015625,4947.583984375,0.037200927734375,1.072265625,87
4996.90869140625,4945.13232421875,0.03472900390625,1.0751953125,88
4984.35693359375,4914.8544921875,0.034027099609375,1.0791015625,89
4978.3076171875,4975.70556640625,0.024017333984375,1.068359375,90
4982.29345703125,4907.4443359375,0.0245513916015625,1.0712890625,91
4991.16845703125,4903.798828125,0.0269927978515625,1.0791015625,92
4985.21044921875,4907.4443359375,0.02496337890625,1.0712890625,93
4976.8916015625,4932.7431640625,0.028167724609375,1.06640625,94
4979.78271484375,4954.53125,0.02618408203125,1.0712890625,95
4999.80859375,4958.75390625,0.0265045166015625,1.0830078125,96
5009.69677734375,4953.6689453125,0.0299224853515625,1.0771484375,97
5006.47509765625,4938.36572265625,0.031341552734375,1.068359375,98
5009.69677734375,4923.72802734375,0.0299224853515625,1.060546875,99


==> expres/posneg/normalized-guanaco_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
0.0,0.0,0.498779296875,0.525390625,0
0.09127609693325517,0.0808630534714315,0.43408203125,0.472900390625,1
0.1455536726900526,0.16653437018479716,0.400146484375,0.43896484375,2
0.2503626424643891,0.3201201073127294,0.37548828125,0.37548828125,3
0.2996011093424019,0.3153929131979436,0.36572265625,0.326904296875,4
0.341995121102356,0.30654351022335,0.354736328125,0.29443359375,5
0.28966127042693246,0.36478018869069134,0.337890625,0.26953125,6
0.4353223392252968,0.5495984964158622,0.320556640625,0.236572265625,7
0.5476681399250892,0.5424592659806368,0.296875,0.2164306640625,8
0.5738853118725193,0.556330726743363,0.273681640625,0.201171875,9
0.5482149129369127,0.5421099885620837,0.273193359375,0.1865234375,10
0.5406986301457826,0.5910068050270947,0.267333984375,0.1802978515625,11
0.574074900518134,0.6565955893247585,0.2646484375,0.171630859375,12
0.6088479624277364,0.584104164085384,0.256591796875,0.175048828125,13
0.6088479624277364,0.6723702443581586,0.256591796875,0.1607666015625,14
0.5542857629040678,0.6626018741123298,0.254150390625,0.1605224609375,15
0.5432207531019656,0.6677493041107011,0.25341796875,0.158203125,16
0.5998242813450552,0.6724070104022168,0.24853515625,0.1568603515625,17
0.6707957714508075,0.690159494775729,0.2509765625,0.154052734375,18
0.7019682544167252,0.6969211379384764,0.2464599609375,0.14404296875,19
0.7826869446786432,0.7007330413864328,0.240966796875,0.136474609375,20
0.7283148153974877,0.6691888785658008,0.241455078125,0.138427734375,21
0.7233540462808198,0.6273140088554694,0.2337646484375,0.1385498046875,22
0.7834388779691251,0.6297659363337121,0.2322998046875,0.1234130859375,23
0.824590851328469,0.7433985648742363,0.2327880859375,0.12481689453125,24
0.821619719530809,0.827704023050839,0.22998046875,0.12384033203125,25
0.7400665823765074,0.8499384720252686,0.2257080078125,0.125,26
0.8494142818523372,0.8354418046833322,0.2308349609375,0.11993408203125,27
0.8894930967900604,0.8008490014893924,0.2274169921875,0.1170654296875,28
0.981519842755402,0.8130163561100202,0.2227783203125,0.112548828125,29
0.9615798047798814,0.7660175866695148,0.208984375,0.10528564453125,30
0.9671261957248323,0.8859559594264644,0.2064208984375,0.10430908203125,31
0.8950398087996101,0.9142900789403732,0.2071533203125,0.10223388671875,32
0.9219835499342138,0.8939064326238345,0.205810546875,0.104248046875,33
0.9431779872974002,0.8573727499640612,0.2030029296875,0.10382080078125,34
0.8963879590501368,0.7823588064418521,0.2003173828125,0.1065673828125,35
0.8963879590501368,0.8263453338926674,0.2003173828125,0.10400390625,36
1.0,0.8302408800908563,0.1995849609375,0.10272216796875,37
0.9489674241436725,0.7800592742162307,0.189453125,0.09979248046875,38
0.8186257921466314,0.8155015568581356,0.1849365234375,0.098876953125,39
0.8479656383823738,0.8256122189741465,0.1820068359375,0.10272216796875,40
0.9178350742526098,0.8757710299014559,0.1796875,0.10076904296875,41
0.886428856258737,0.842343158813501,0.173583984375,0.09564208984375,42
0.8652870734897603,0.866202115444643,0.172119140625,0.10150146484375,43
0.8196079287544813,0.7940447097155374,0.16015625,0.10491943359375,44
0.7830218150552327,0.8044993181737129,0.1619873046875,0.0999755859375,45
0.7557366217197633,0.7632766780849745,0.16357421875,0.10052490234375,46
0.7830218150552327,0.8004835470114537,0.1619873046875,0.103271484375,47
0.7857399479490073,0.7632766780849745,0.161865234375,0.10052490234375,48
0.7773532590304234,0.7632766780849745,0.165283203125,0.10052490234375,49
0.801332289659344,0.7632766780849745,0.1651611328125,0.10052490234375,50
0.7740165951869848,0.7632766780849745,0.1575927734375,0.10052490234375,51
0.8158302826845367,0.8094658592353178,0.1614990234375,0.1031494140625,52
0.7742286583545183,0.8064100494834187,0.1654052734375,0.1051025390625,53
0.7178270797440987,0.9248250212048159,0.1597900390625,0.10205078125,54
0.661443801815813,0.891932096057908,0.1622314453125,0.1015625,55
0.6670757564763545,0.8659114798663627,0.1695556640625,0.101806640625,56
0.716889731647787,0.8928198121916937,0.169189453125,0.097900390625,57
0.6438581305435817,0.8586246337642436,0.16259765625,0.0972900390625,58
0.7370391037417511,0.8918008412806201,0.1539306640625,0.099853515625,59
0.7166969323561839,0.8611092830216982,0.142822265625,0.09912109375,60
0.7676421786416271,0.9055162301863193,0.1434326171875,0.08819580078125,61
0.7166969323561839,0.88197474834562,0.142822265625,0.08795166015625,62
0.7667451241524698,0.9017719762594301,0.145263671875,0.08880615234375,63
0.7554174835085169,0.7885294354463637,0.147216796875,0.083984375,64
0.7384224105658507,0.8300789256667798,0.1527099609375,0.0848388671875,65
0.7265760900624727,0.8624966496942352,0.1546630859375,0.08380126953125,66
0.7718669071654555,0.9164964092443071,0.1463623046875,0.0816650390625,67
0.7853066712728735,0.9354963654927146,0.1473388671875,0.0826416015625,68
0.7853066712728735,0.9354963654927146,0.1473388671875,0.0826416015625,69
0.7853066712728735,0.9831047159437053,0.1473388671875,0.08050537109375,70
0.757961438857421,0.9742689164054132,0.1494140625,0.07586669921875,71
0.6842408331241062,0.9734585927943701,0.142578125,0.07635498046875,72
0.6471151703665081,0.8975232922080619,0.142822265625,0.07763671875,73
0.6375389371092243,0.9245312605127908,0.138427734375,0.0792236328125,74
0.620424909732688,0.9255406722524092,0.1435546875,0.0787353515625,75
0.5627673264116086,0.9040808838262864,0.1405029296875,0.07659912109375,76
0.5315468442881645,0.9398603110922052,0.1412353515625,0.0806884765625,77
0.5645296499946382,0.9199930438644642,0.1343994140625,0.08135986328125,78
0.5591845665531596,0.9262482347703097,0.1346435546875,0.0802001953125,79
0.5723458071210844,0.8597730211504022,0.1348876953125,0.08465576171875,80
0.5117419745087551,0.8597730211504022,0.1329345703125,0.08465576171875,81
0.5591275775868656,0.8779689040152564,0.1314697265625,0.08782958984375,82
0.5649837958696966,0.7941759644928252,0.1343994140625,0.08740234375,83
0.6376647944319693,0.7816799214383171,0.1397705078125,0.08648681640625,84
0.6289759837258776,0.8035695049194805,0.14306640625,0.088134765625,85
0.5652361526443843,0.8635746301060222,0.1412353515625,0.09173583984375,86
0.5632338332737223,0.9248169326751231,0.1357421875,0.08856201171875,87
0.6067241201064136,0.7814924146136202,0.140625,0.08935546875,88
0.5716852167089723,0.8237829244520297,0.1348876953125,0.0770263671875,89
0.6789599626023956,0.8591165634337427,0.1380615234375,0.0799560546875,90
0.6149119095060164,0.8725205439462687,0.1419677734375,0.07586669921875,91
0.6143068632695036,0.8878231229739612,0.1395263671875,0.074462890625,92
0.6293689667948571,1.0,0.139404296875,0.074951171875,93
0.6074567895209652,0.9774807980143395,0.138671875,0.0762939453125,94
0.5935025193939071,0.8648401173425062,0.141845703125,0.07940673828125,95
0.5760807515993833,0.9829707037131131,0.1488037109375,0.07452392578125,96
0.594752423877189,0.9385023572549148,0.14501953125,0.076904296875,97
0.6044529091342237,0.8648401173425062,0.14208984375,0.07940673828125,98
0.6239977165885731,0.8742009359899496,0.1373291015625,0.07080078125,99


==> expres/posneg/normalized-llama2_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
0.0,0.0,2.37890625,2.060546875,0
0.0476196057014141,0.0338936876722637,2.259765625,1.9013671875,1
0.27151332181674565,0.11834349981276167,2.16015625,1.8583984375,2
0.32543111025687305,0.28648795906668345,2.08203125,1.814453125,3
0.27398735675560376,0.16800336496566706,2.033203125,1.7705078125,4
0.28724823090680235,0.26975630620477664,1.9765625,1.740234375,5
0.42341273840860133,0.26784842746422505,1.869140625,1.7109375,6
0.4600450975198708,0.6529293481443883,1.8056640625,1.69921875,7
0.5303927750210369,0.7459202453443322,1.7333984375,1.6806640625,8
0.22870700910154207,0.8096008007766398,1.6982421875,1.654296875,9
0.26680550639780043,0.736939904481829,1.662109375,1.6455078125,10
0.1724452747221838,0.7313316283700682,1.5263671875,1.63671875,11
0.33498620587814765,0.7730263216275359,1.3984375,1.611328125,12
0.3199966715967663,0.7807696471577931,1.326171875,1.6044921875,13
0.4888709446805319,0.7278424287385106,1.259765625,1.5849609375,14
0.7070805918932286,0.7929073054895439,1.2177734375,1.5654296875,15
0.6959046576549759,0.7354428852095916,1.181640625,1.5478515625,16
0.6886841321891752,0.6514766981451869,1.1630859375,1.5400390625,17
0.6672428867100609,0.5897253187044882,1.1298828125,1.521484375,18
0.7091022452658152,0.6321769517599516,1.0888671875,1.5068359375,19
0.6147291218875328,0.621737749200022,1.0615234375,1.5029296875,20
0.683656368149525,0.5714407412863185,1.0419921875,1.490234375,21
0.6826848025577138,0.7325207248874351,1.0322265625,1.470703125,22
0.653851923559235,0.73964643013703,0.9912109375,1.4619140625,23
0.6191791032531626,0.8721854351649561,0.97119140625,1.4580078125,24
0.6045868678084808,0.9293827524212313,0.9638671875,1.42578125,25
0.6273172835541722,0.8536133448575125,0.95849609375,1.419921875,26
0.809505169572769,0.8450660480998415,0.947265625,1.40625,27
0.6981337502431844,0.8452790206104147,0.9326171875,1.3828125,28
0.7740611910526896,0.8445770987109839,0.92626953125,1.365234375,29
0.5655320405690163,0.8776960988760376,0.92529296875,1.359375,30
0.47809113730600916,0.7850645927876859,0.93115234375,1.3369140625,31
0.5479665097004203,0.8271559473460963,0.9208984375,1.330078125,32
0.5531102990640624,0.8207676594143611,0.91064453125,1.3232421875,33
0.5830905395997946,0.8212770186688153,0.89892578125,1.3154296875,34
0.5710789886342061,0.791048232949332,0.88916015625,1.3154296875,35
0.6455449791506008,0.7850832278823611,0.87646484375,1.2275390625,36
0.6794103100806083,0.8099610792736928,0.8681640625,1.2255859375,37
1.0,0.9958958422441624,0.85302734375,1.21484375,38
0.9477768844739365,0.9469103900414054,0.85009765625,1.17578125,39
0.9493332645775858,0.9233352205064131,0.85400390625,1.1669921875,40
0.9280021845576154,0.9535941773315609,0.84423828125,1.1669921875,41
0.776278563911202,0.9323404081618165,0.8388671875,1.1533203125,42
0.7796081391178794,0.9460150181115372,0.83740234375,1.1474609375,43
0.5938281559474112,0.9723117988545629,0.82763671875,1.1337890625,44
0.7507354130384337,1.0,0.8271484375,1.130859375,45
0.6802846019159414,0.975659016812405,0.82177734375,1.12109375,46
0.5696480096383058,0.9624902165752955,0.7392578125,1.125,47
0.5965225218045571,0.718193886624084,0.6767578125,1.126953125,48
0.5841382834346308,0.774996317350338,0.60546875,1.115234375,49
0.5516465048250128,0.8061488713344325,0.56640625,1.1142578125,50
0.6417126275399584,0.7931380257093316,0.541015625,1.109375,51
0.6163980113962652,0.817044190021173,0.5146484375,1.12109375,52
0.6554481507438512,0.7647106324751133,0.416259765625,1.1279296875,53
0.6918355675044711,0.8538751235684254,0.4072265625,1.1376953125,54
0.8598484404555693,0.8757686976553501,0.39990234375,1.1455078125,55
0.7368416734836428,0.9029209179825114,0.379150390625,1.130859375,56
0.7189726016159164,0.8301579723597177,0.35400390625,1.1328125,57
0.6095724408212249,0.7812381866810542,0.31103515625,1.119140625,58
0.7288863209658932,0.7558536381916504,0.30029296875,1.1240234375,59
0.7042948121444527,0.7202481839656546,0.292724609375,1.1083984375,60
0.6476346069554252,0.6753438174967566,0.29931640625,1.1171875,61
0.6237333902130882,0.6278979790683518,0.286865234375,1.1181640625,62
0.724117562952528,0.7291176016455676,0.280029296875,1.125,63
0.7185905384278217,0.7697376711101015,0.271240234375,1.1103515625,64
0.6986728578092075,0.7904341622105127,0.260498046875,1.1025390625,65
0.7118927129064695,0.7937219253424864,0.272216796875,1.103515625,66
0.7392864090982606,0.8636292645526779,0.271240234375,1.08984375,67
0.7220935656340022,0.9434025553151727,0.271240234375,1.0888671875,68
0.6417958376208012,0.8636292645526779,0.234619140625,1.08984375,69
0.6849033473891958,0.8312290466108088,0.23876953125,1.0947265625,70
0.6138196708631112,0.8059456600639272,0.2379150390625,1.076171875,71
0.747266373048372,0.827855207089145,0.1505126953125,1.0771484375,72
0.7370409088884774,0.8162038359898696,0.12261962890625,1.0908203125,73
0.7813637546263633,0.8415200557987977,0.10394287109375,1.0791015625,74
0.6297725669255164,0.9008870305065374,0.084716796875,1.0869140625,75
0.6511059908914261,0.8876898339346849,0.08050537109375,1.087890625,76
0.47047331300350886,0.8801142242565041,0.07421875,1.09765625,77
0.47493853001774367,0.8145754836694453,0.0662841796875,1.1025390625,78
0.4400899137662289,0.8024857441525735,0.04736328125,1.1103515625,79
0.3883320715091027,0.8426133146864069,0.047882080078125,1.1142578125,80
0.3436037231237299,0.8556534440317116,0.042938232421875,1.1083984375,81
0.36798310483767005,0.9524121798978796,0.042938232421875,1.10546875,82
0.48867170927569725,0.9597446459598228,0.039459228515625,1.09765625,83
0.5036624155300482,0.941944581003207,0.037689208984375,1.056640625,84
0.4160574360512949,0.9360354812202615,0.036529541015625,1.0615234375,85
0.3445565371480272,0.9157977684030434,0.03863525390625,1.056640625,86
0.41926512606913235,0.887287848320978,0.037200927734375,1.072265625,87
0.31227805761887906,0.8828322859226946,0.03472900390625,1.0751953125,88
0.28215132046194485,0.8278064008888053,0.034027099609375,1.0791015625,89
0.26763174734137934,0.9383950391603204,0.024017333984375,1.068359375,90
0.27719856269235005,0.8143394391368934,0.0245513916015625,1.0712890625,91
0.2985003433880801,0.8077142192871455,0.0269927978515625,1.0791015625,92
0.28419992921283266,0.8143394391368934,0.02496337890625,1.0712890625,93
0.2642330257294946,0.8603166546278039,0.028167724609375,1.06640625,94
0.2711722776825875,0.8999135686561257,0.02618408203125,1.0712890625,95
0.3192384050854251,0.9075876781204466,0.0265045166015625,1.0830078125,96
0.34297202969310714,0.8983464459324912,0.0299224853515625,1.0771484375,97
0.33523935203958455,0.8705348982080138,0.031341552734375,1.068359375,98
0.34297202969310714,0.8439328568665,0.0299224853515625,1.060546875,99


==> expres/posneg/normalized-vicuna_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
0.1034546518346012,0.0,0.433837890625,0.767578125,0
0.5133174829907386,0.14685667521574508,0.35009765625,0.6572265625,1
0.8042026979105938,0.14725499266893818,0.307373046875,0.60302734375,2
1.0,0.5199555207074559,0.274658203125,0.5712890625,3
0.9731397978217041,0.633019200370824,0.2252197265625,0.498046875,4
0.7321695431424221,0.6341232224586137,0.197509765625,0.455810546875,5
0.7555349176342656,0.5408480518418891,0.1875,0.422607421875,6
0.6679725128031063,0.59032697852178,0.17919921875,0.403564453125,7
0.7958443397881837,0.6778358840244085,0.1597900390625,0.335205078125,8
0.660441242947619,0.6593592814242926,0.149658203125,0.328369140625,9
0.5244027705099819,0.7425212913078314,0.12139892578125,0.2958984375,10
0.6060718440611239,0.7174876057753276,0.11260986328125,0.263427734375,11
0.7089403579788875,0.6623492647047567,0.109375,0.2423095703125,12
0.64729006807895,0.8004778584788192,0.1046142578125,0.2490234375,13
0.6890195258830437,0.8789730328980825,0.0965576171875,0.2364501953125,14
0.7025714116600065,0.9539415211195507,0.09442138671875,0.2283935546875,15
0.6822734398857686,0.9143565428004503,0.08984375,0.2247314453125,16
0.6413323087705404,0.8617030168337344,0.0836181640625,0.204833984375,17
0.6387017595137412,0.8567692076421842,0.07867431640625,0.189208984375,18
0.6476740172237596,0.8499371907567083,0.0771484375,0.18505859375,19
0.5880828052068323,0.8576074806528242,0.07598876953125,0.1689453125,20
0.603760815920742,0.8818527976672864,0.07275390625,0.1781005859375,21
0.6033737239452791,0.9957351559392928,0.0711669921875,0.1951904296875,22
0.4600093132548359,1.0,0.06414794921875,0.19580078125,23
0.6487734841473003,0.9523240644668073,0.0662841796875,0.2003173828125,24
0.4851802439569914,0.8283401796378036,0.060394287109375,0.2181396484375,25
0.42525327286527154,0.785971877746852,0.05963134765625,0.197998046875,26
0.5902875009101114,0.9342616997715109,0.062042236328125,0.1888427734375,27
0.7103132511692639,0.9786938432858098,0.0616455078125,0.1865234375,28
0.7004442391128418,0.9716325106644064,0.05572509765625,0.1993408203125,29
0.5431618028743281,0.9430819361351083,0.04766845703125,0.19580078125,30
0.4474123241913628,0.9167470598446715,0.043853759765625,0.1995849609375,31
0.38723445045248905,0.9387295295904555,0.040802001953125,0.2073974609375,32
0.3697943593523045,0.9829920590624263,0.036285400390625,0.2027587890625,33
0.35508381667449757,0.8682570381408097,0.03289794921875,0.1961669921875,34
0.27825836896517586,0.8614629854092123,0.0285186767578125,0.204345703125,35
0.37165386748883117,0.8844665071968095,0.0285797119140625,0.205810546875,36
0.3468359814300613,0.9639169087136612,0.0270233154296875,0.2042236328125,37
0.31252412777282784,0.9331540037333459,0.0217132568359375,0.206787109375,38
0.36901231832474557,0.7946399513324041,0.02008056640625,0.2003173828125,39
0.4062663852785622,0.7962022987295173,0.0201263427734375,0.19384765625,40
0.36823656295849316,0.7964257973773505,0.0185394287109375,0.1959228515625,41
0.3237586997481021,0.7935986925635264,0.0192718505859375,0.1873779296875,42
0.34125274277450135,0.7832788721217278,0.0189361572265625,0.188232421875,43
0.4113787231412383,0.7847205914815174,0.0179290771484375,0.1800537109375,44
0.3371005396764037,0.8569412709847626,0.01702880859375,0.1898193359375,45
0.37060206683019864,0.8348057199733394,0.0183563232421875,0.17724609375,46
0.28852233007369416,0.8582758334586048,0.01690673828125,0.1783447265625,47
0.3102581468718097,0.9469665263319678,0.017120361328125,0.181640625,48
0.49971374050799666,0.8427864586761716,0.0157318115234375,0.1727294921875,49
0.46257491067813383,0.7727585152219418,0.0142059326171875,0.169189453125,50
0.3463949375283837,0.8797666061791559,0.01081085205078125,0.171875,51
0.2733597435869231,0.8681039568751705,0.010406494140625,0.17431640625,52
0.37228871928079466,0.8771375885230689,0.010498046875,0.168212890625,53
0.21973781459080083,0.8747544193795984,0.00782012939453125,0.1595458984375,54
0.19404779302574449,0.8317382775724618,0.00829315185546875,0.16552734375,55
0.3947301015605726,0.8671713858048967,0.0106201171875,0.1617431640625,56
0.36618010410102736,0.8502782558165524,0.01108551025390625,0.15771484375,57
0.4110523925584056,0.8163367714365054,0.0131988525390625,0.154052734375,58
0.2531654852242436,0.868039662743602,0.01003265380859375,0.1588134765625,59
0.20637816528879732,0.8147661576510475,0.01029205322265625,0.1439208984375,60
0.21694069530937762,0.8631037104143329,0.01158905029296875,0.142578125,61
0.18004438724492655,0.8577189238142096,0.00984954833984375,0.1409912109375,62
0.14620238677035913,0.8345583406480664,0.00933837890625,0.141845703125,63
0.13586771197214195,0.8326200256625433,0.01013946533203125,0.14599609375,64
0.19995945748457264,0.8915459034075583,0.00925445556640625,0.1328125,65
0.22412520618278597,0.9142824514678809,0.0119171142578125,0.1357421875,66
0.24178215259804714,0.8971140813639173,0.01261138916015625,0.1402587890625,67
0.13098951499313555,0.8907220200358884,0.01104736328125,0.138671875,68
0.16452194664835443,0.89746678059995,0.0086517333984375,0.13818359375,69
0.22770698551731255,0.888764722973426,0.01306915283203125,0.1334228515625,70
0.19705338674050224,0.8931152925428911,0.01221466064453125,0.1397705078125,71
0.12623598363004274,0.8985322262087986,0.01018524169921875,0.135986328125,72
0.14874074632799525,0.922748151620258,0.01222991943359375,0.137451171875,73
0.08046117897006297,0.9041245910051285,0.0111541748046875,0.1392822265625,74
0.009848059852066961,0.8360086325587319,0.00986480712890625,0.1319580078125,75
0.06243285473260535,0.885206195872378,0.01043701171875,0.1378173828125,76
0.10710243061284674,0.8686302502664379,0.01030731201171875,0.141845703125,77
0.0,0.8762347152183291,0.00997161865234375,0.1279296875,78
0.06656881987232774,0.9094270198843379,0.0091552734375,0.136962890625,79
0.08186550046697226,0.9040921377768131,0.0092315673828125,0.136474609375,80
0.18990816125025994,0.8675069399391777,0.00728607177734375,0.133056640625,81
0.20893433422013538,0.9236896014039389,0.00592041015625,0.1361083984375,82
0.16891876673229944,0.9130247357893896,0.00611114501953125,0.139892578125,83
0.19750385913413968,0.8869305032485375,0.00623321533203125,0.1455078125,84
0.1941478398015407,0.8983485286900316,0.006237030029296875,0.149658203125,85
0.1619945869980048,0.922345547891627,0.006744384765625,0.1488037109375,86
0.04581828048401687,0.8785450176793553,0.0069732666015625,0.15185546875,87
0.08069636746395042,0.8655640325156855,0.006183624267578125,0.1549072265625,88
0.1440993092582029,0.93435967178152,0.006565093994140625,0.1412353515625,89
0.122079590091074,0.8782152806331686,0.006374359130859375,0.1397705078125,90
0.15880461388492106,0.8604948994853102,0.00614166259765625,0.1300048828125,91
0.17275302012930652,0.9090880979622128,0.00457000732421875,0.1353759765625,92
0.1805655733282629,0.9161157527051755,0.004245758056640625,0.135009765625,93
0.09921497328332042,0.8778114522544125,0.00533294677734375,0.137939453125,94
0.14830441667229757,0.8222680581549605,0.005184173583984375,0.13671875,95
0.17739340958888108,0.8682521395403092,0.00519561767578125,0.142333984375,96
0.14452254378617857,0.8579629353516384,0.00551605224609375,0.13671875,97
0.1479738956485938,0.8684523698357652,0.004993438720703125,0.1375732421875,98
0.18387864064193363,0.8558785808386955,0.005008697509765625,0.1395263671875,99


==> expres/posneg/vicuna_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
4940.87744140625,4702.986328125,0.433837890625,0.767578125,0
5322.94384765625,4937.19970703125,0.35009765625,0.6572265625,1
5594.1015625,4937.8349609375,0.307373046875,0.60302734375,2
5776.6201171875,5532.23388671875,0.274658203125,0.5712890625,3
5751.58154296875,5712.552734375,0.2252197265625,0.498046875,4
5526.95361328125,5714.3134765625,0.197509765625,0.455810546875,5
5548.734375,5565.55419921875,0.1875,0.422607421875,6
5467.1103515625,5644.46533203125,0.17919921875,0.403564453125,7
5586.31005859375,5784.0283203125,0.1597900390625,0.335205078125,8
5460.08984375,5754.56103515625,0.149658203125,0.328369140625,9
5333.27734375,5887.19140625,0.12139892578125,0.2958984375,10
5409.40771484375,5847.2666015625,0.11260986328125,0.263427734375,11
5505.2998046875,5759.32958984375,0.109375,0.2423095703125,12
5447.83056640625,5979.623046875,0.1046142578125,0.2490234375,13
5486.72998046875,6104.810546875,0.0965576171875,0.2364501953125,14
5499.36279296875,6224.37353515625,0.09442138671875,0.2283935546875,15
5480.44140625,6161.24169921875,0.08984375,0.2247314453125,16
5442.27685546875,6077.267578125,0.0836181640625,0.204833984375,17
5439.82470703125,6069.39892578125,0.07867431640625,0.189208984375,18
5448.1884765625,6058.5029296875,0.0771484375,0.18505859375,19
5392.638671875,6070.73583984375,0.07598876953125,0.1689453125,20
5407.25341796875,6109.4033203125,0.07275390625,0.1781005859375,21
5406.892578125,6291.02783203125,0.0711669921875,0.1951904296875,22
5273.2509765625,6297.82958984375,0.06414794921875,0.19580078125,23
5449.21337890625,6221.7939453125,0.0662841796875,0.2003173828125,24
5296.71484375,6024.05908203125,0.060394287109375,0.2181396484375,25
5240.85205078125,5956.48828125,0.05963134765625,0.197998046875,26
5394.69384765625,6192.9873046875,0.062042236328125,0.1888427734375,27
5506.57958984375,6263.849609375,0.0616455078125,0.1865234375,28
5497.3798828125,6252.587890625,0.05572509765625,0.1993408203125,29
5350.76416015625,6207.05419921875,0.04766845703125,0.19580078125,30
5261.50830078125,6165.05419921875,0.043853759765625,0.1995849609375,31
5205.41162109375,6200.11279296875,0.040802001953125,0.2073974609375,32
5189.154296875,6270.70458984375,0.036285400390625,0.2027587890625,33
5175.44140625,6087.72021484375,0.03289794921875,0.1961669921875,34
5103.826171875,6076.884765625,0.0285186767578125,0.204345703125,35
5190.8876953125,6113.57177734375,0.0285797119140625,0.205810546875,36
5167.7529296875,6240.28271484375,0.0270233154296875,0.2042236328125,37
5135.76806640625,6191.220703125,0.0217132568359375,0.206787109375,38
5188.42529296875,5970.3125,0.02008056640625,0.2003173828125,39
5223.15283203125,5972.80419921875,0.0201263427734375,0.19384765625,40
5187.7021484375,5973.16064453125,0.0185394287109375,0.1959228515625,41
5146.24072265625,5968.65185546875,0.0192718505859375,0.1873779296875,42
5162.54833984375,5952.193359375,0.0189361572265625,0.188232421875,43
5227.91845703125,5954.49267578125,0.0179290771484375,0.1800537109375,44
5158.677734375,6069.67333984375,0.01702880859375,0.1898193359375,45
5189.9072265625,6034.37060546875,0.0183563232421875,0.17724609375,46
5113.39404296875,6071.8017578125,0.01690673828125,0.1783447265625,47
5133.65576171875,6213.24951171875,0.017120361328125,0.181640625,48
5310.2626953125,6047.0986328125,0.0157318115234375,0.1727294921875,49
5275.642578125,5935.4150390625,0.0142059326171875,0.169189453125,50
5167.341796875,6106.076171875,0.01081085205078125,0.171875,51
5099.259765625,6087.47607421875,0.010406494140625,0.17431640625,52
5191.4794921875,6101.88330078125,0.010498046875,0.168212890625,53
5049.2744140625,6098.08251953125,0.00782012939453125,0.1595458984375,54
5025.32666015625,6029.478515625,0.00829315185546875,0.16552734375,55
5212.39892578125,6085.98876953125,0.0106201171875,0.1617431640625,56
5185.78515625,6059.046875,0.01108551025390625,0.15771484375,57
5227.6142578125,6004.91552734375,0.0131988525390625,0.154052734375,58
5080.43505859375,6087.37353515625,0.01003265380859375,0.1588134765625,59
5036.82080078125,6002.41064453125,0.01029205322265625,0.1439208984375,60
5046.6669921875,6079.50146484375,0.01158905029296875,0.142578125,61
5012.27294921875,6070.91357421875,0.00984954833984375,0.1409912109375,62
4980.72607421875,6033.97607421875,0.00933837890625,0.141845703125,63
4971.09228515625,6030.884765625,0.01013946533203125,0.14599609375,64
5030.83740234375,6124.8623046875,0.00925445556640625,0.1328125,65
5053.3642578125,6161.12353515625,0.0119171142578125,0.1357421875,66
5069.82373046875,6133.74267578125,0.01261138916015625,0.1402587890625,67
4966.544921875,6123.54833984375,0.01104736328125,0.138671875,68
4997.80322265625,6134.30517578125,0.0086517333984375,0.13818359375,69
5056.703125,6120.4267578125,0.01306915283203125,0.1334228515625,70
5028.12841796875,6127.365234375,0.01221466064453125,0.1397705078125,71
4962.11376953125,6136.00439453125,0.01018524169921875,0.135986328125,72
4983.09228515625,6174.625,0.01222991943359375,0.137451171875,73
4919.443359375,6144.92333984375,0.0111541748046875,0.1392822265625,74
4853.619140625,6036.2890625,0.00986480712890625,0.1319580078125,75
4902.6376953125,6114.75146484375,0.01043701171875,0.1378173828125,76
4944.27783203125,6088.3154296875,0.01030731201171875,0.141845703125,77
4844.43896484375,6100.443359375,0.00997161865234375,0.1279296875,78
4906.4931640625,6153.3798828125,0.0091552734375,0.136962890625,79
4920.75244140625,6144.87158203125,0.0092315673828125,0.136474609375,80
5021.4677734375,6086.52392578125,0.00728607177734375,0.133056640625,81
5039.20361328125,6176.12646484375,0.00592041015625,0.1361083984375,82
5001.90185546875,6159.11767578125,0.00611114501953125,0.139892578125,83
5028.54833984375,6117.50146484375,0.00623321533203125,0.1455078125,84
5025.419921875,6135.71142578125,0.006237030029296875,0.149658203125,85
4995.447265625,6173.98291015625,0.006744384765625,0.1488037109375,86
4887.14990234375,6104.1279296875,0.0069732666015625,0.15185546875,87
4919.66259765625,6083.42529296875,0.006183624267578125,0.1549072265625,88
4978.765625,6193.1435546875,0.006565093994140625,0.1412353515625,89
4958.2392578125,6103.60205078125,0.006374359130859375,0.1397705078125,90
4992.4736328125,6075.3408203125,0.00614166259765625,0.1300048828125,91
5005.47607421875,6152.83935546875,0.00457000732421875,0.1353759765625,92
5012.7587890625,6164.04736328125,0.004245758056640625,0.135009765625,93
4936.92529296875,6102.9580078125,0.00533294677734375,0.137939453125,94
4982.685546875,6014.375,0.005184173583984375,0.13671875,95
5009.8017578125,6087.71240234375,0.00519561767578125,0.142333984375,96
4979.16015625,6071.302734375,0.00551605224609375,0.13671875,97
4982.37744140625,6088.03173828125,0.004993438720703125,0.1375732421875,98
5015.84716796875,6067.978515625,0.005008697509765625,0.1395263671875,99


==> expres/rfm-for-clean.csv <==
trace-wrn-cifar10,loss-wrn-cifar10,stdtrace-wrn-cifar10,stdloss-wrn-cifar10,trace-resnet-cifar10,loss-resnet-cifar10,stdtrace-resnet-cifar10,stdloss-resnet-cifar10,trace-vgg11_bn-cifar10,loss-vgg11_bn-cifar10,stdtrace-vgg11_bn-cifar10,stdloss-vgg11_bn-cifar10,trace-dense121-cifar10,loss-dense121-cifar10,stdtrace-dense121-cifar10,stdloss-dense121-cifar10,trace-wrn-cifar100,loss-wrn-cifar100,stdtrace-wrn-cifar100,stdloss-wrn-cifar100,trace-resnet-cifar100,loss-resnet-cifar100,stdtrace-resnet-cifar100,stdloss-resnet-cifar100,trace-vgg11_bn-cifar100,loss-vgg11_bn-cifar100,stdtrace-vgg11_bn-cifar100,stdloss-vgg11_bn-cifar100,trace-dense121-cifar100,loss-dense121-cifar100,stdtrace-dense121-cifar100,stdloss-dense121-cifar100,0
19.188534,0.46744296,59.36771,1.8500943,17.555927,0.36295015,52.187294,1.4897208,12.500349,0.50420356,40.715958,1.8415722,58.644188,0.682064,135.00856,2.0858843,1507.0453,1.8341343,1936.4467,3.2453403,1467.9574,1.6596508,1797.0492,2.8774552,1387.3395,2.245767,1942.8949,3.7926903,3237.6223,2.1896825,3441.498,3.202963,1
37.99306,9.018261,73.079636,7.835111,41.633114,6.4787946,73.04838,6.433508,29.219847,4.67825,61.5817,5.5812206,109.527824,4.028906,170.96368,5.1921396,1198.7697,12.800464,1744.4116,8.099162,1466.9335,9.552739,1727.8198,6.6580606,1364.7347,8.288547,1920.0095,7.298644,3084.9246,5.6644616,3153.5396,5.0746202,2
13.571056,18.343424,45.838387,8.938801,19.080786,13.811709,51.136627,7.7076364,18.57085,10.585238,58.70469,7.1090097,75.716484,9.005656,152.63948,6.995204,394.14624,23.76754,1196.2604,10.273555,659.67737,17.626781,1387.5084,8.442117,737.8212,14.653147,1589.8961,9.327033,2153.5566,9.280548,2838.0964,6.098156,3
4.6678715,24.514767,26.848398,8.258446,6.827164,18.879232,29.947319,7.328206,9.138922,15.374583,46.718014,7.5312715,40.828827,13.43828,119.24728,7.5179534,124.12425,31.774088,704.5711,11.231337,263.48425,23.838926,921.8193,9.486043,376.3228,19.845078,1222.8193,10.720329,1359.4208,12.315773,2373.0315,6.5777917,4
1.5690472,28.55547,16.881168,7.3326497,3.011583,22.191433,19.63179,6.668656,4.233248,19.050531,34.239964,7.7296133,21.74775,16.87695,89.85985,7.49378,43.53023,37.493084,434.18945,11.732075,99.48076,28.48524,569.2492,10.105737,204.20258,23.952646,948.9502,11.751288,863.9033,14.682817,1929.3115,6.7980175,5
0.757071,31.277271,12.900234,6.6302276,1.3826882,24.441967,13.575849,6.04169,2.6796372,21.901527,31.36493,7.9244585,10.519365,19.449526,60.999794,7.310015,21.310486,41.552174,302.9413,12.145063,44.86452,31.8804,386.79807,10.536386,130.31764,27.183506,785.0807,12.532347,570.3096,16.48243,1553.4855,6.9010663,6
0.2566294,33.285923,5.65945,6.184032,0.64446545,26.027395,8.022409,5.5663724,1.5701836,24.119797,22.963175,8.100952,6.3440194,21.340895,49.487167,7.1267757,9.083412,44.85114,181.48619,12.534601,21.65646,34.555767,246.89726,10.884493,90.39908,29.726782,684.3124,13.125971,393.56558,17.811993,1274.0173,6.955329,7
0.22537445,34.830482,6.351794,5.9573493,0.37735978,27.2432,6.246124,5.2608514,1.3623707,25.831022,25.606457,8.250022,4.314413,22.70217,41.081867,6.9827924,7.9323654,47.290005,236.62709,12.897423,19.685764,36.506695,285.12875,11.174447,70.58502,31.685205,634.3383,13.573028,286.7883,18.777817,1081.5569,6.9918556,8
0.08168357,36.05458,3.940437,5.8330626,0.22409844,28.140924,4.876749,5.058328,0.6575721,27.090176,16.24047,8.371374,3.0744908,23.635973,34.30324,6.8818636,4.2845244,49.423054,156.2209,13.220587,11.278349,38.13021,183.4359,11.413081,57.94655,33.17769,575.4602,13.90157,228.5903,19.452917,960.46484,7.026722,9
0.15282436,37.07803,10.189308,5.7936416,0.13272256,28.894863,3.8091898,4.9428787,0.4670248,28.031794,12.269905,8.463266,2.3808622,24.288273,29.292973,6.8095875,3.3650274,50.988304,179.33173,13.521428,9.184842,39.321484,183.89323,11.632943,44.438633,34.32001,516.58734,14.123699,189.37672,19.932396,865.6263,7.06468,10
0.018478641,37.92469,1.1723996,5.779576,0.09152077,29.473175,3.3574753,4.8660045,0.3132549,28.763884,9.437288,8.525158,1.7329867,24.782984,23.709122,6.765229,2.515911,52.495113,87.72639,13.759433,5.6694922,40.408943,128.36078,11.8099985,35.926636,35.241783,415.1835,14.302204,168.53296,20.311031,806.25964,7.097064,11


==> expres/sharpness_per_layer.csv <==
,layer_91,layer_94,layer_97,layer_100,layer_103
0,411.9703,155.10246,180.00932,58.34223,9.480364
1,1521.5902,657.17285,720.3122,228.91907,40.612167
2,489.6778,207.6074,229.80347,72.82444,14.054952
3,273.62845,111.51173,136.07448,40.741806,7.531215
4,154.91145,50.396168,60.397198,21.057737,3.9607253
5,7.210171,4.653807,4.332432,1.3137916,0.24799645
6,25.462908,13.930355,13.499701,4.6922574,0.8628044
7,0.1425797,0.067983545,0.07505223,0.027847616,0.004972117
8,0.09252412,0.050961014,0.07026265,0.030526936,0.005600582
9,0.02847313,0.010115747,0.011414387,0.0059538945,0.0011792647
10,0.12218741,0.05516593,0.07369815,0.027089622,0.005463123


==> expres/vicuna-attack.csv <==
Vicuna-fam,Vicuna-loss,index
4855.318766276042,0.55224609375,0
5027.437450678662,0.32763671875,1
5156.358521740846,0.200927734375,2
5283.296958846276,0.144287109375,3
5378.469672309027,0.1292724609375,4
5484.127318102904,0.12109375,5
5551.238138218118,0.1099853515625,6
5599.965588502209,0.10455322265625,7
5643.23288549558,0.1043701171875,8
5648.061972261679,0.0947265625,9
5698.846418284406,0.0914306640625,10
5722.526973839962,0.08782958984375,11
5743.242192432134,0.0830078125,12
5733.142030658144,0.078369140625,13
5730.853752367424,0.0794677734375,14
5743.552241161616,0.07666015625,15
5750.818275528724,0.07525634765625,16
5754.26006155303,0.07421875,17
5741.417470604482,0.072509765625,18
5749.149325284091,0.071044921875,19
5729.898328993056,0.06597900390625,20
5734.984345407197,0.058563232421875,21
5737.009918521149,0.051788330078125,22
5734.10686947601,0.04278564453125,23
5725.721462673611,0.034576416015625,24
5720.467783301768,0.0294952392578125,25
5710.077133641098,0.025360107421875,26
5720.856494633838,0.018463134765625,27
5719.253319326073,0.0170135498046875,28
5718.246044428662,0.016265869140625,29
5705.454520793876,0.0129241943359375,30
5696.20758364899,0.01145172119140625,31
5681.320716934974,0.014007568359375,32
5671.03284307923,0.012451171875,33
5657.772056502526,0.0137786865234375,34
5646.089153251262,0.01373291015625,35
5633.338265467171,0.0125274658203125,36
5624.939418600063,0.010711669921875,37
5619.284007062815,0.00800323486328125,38
5617.804628314394,0.00789642333984375,39
5627.441425978535,0.0100555419921875,40
5626.919270833333,0.01148223876953125,41
5646.06500552399,0.00724029541015625,42
5642.869244199811,0.007320404052734375,43
5643.126410590277,0.00984954833984375,44
5630.873377327967,0.0066375732421875,45
5615.39794921875,0.00710296630859375,46
5609.922634548611,0.007518768310546875,47
5615.539195667614,0.00806427001953125,48
5616.810369318182,0.0097808837890625,49
5604.579594775884,0.005474090576171875,50
5616.524931936553,0.006092071533203125,51
5613.685285471906,0.005680084228515625,52
5610.16550268308,0.00689697265625,53
5600.288401594065,0.005886077880859375,54
5616.950422190656,0.005687713623046875,55
5604.566144846906,0.00936126708984375,56
5583.554652975063,0.0091094970703125,57
5581.500073982008,0.005535125732421875,58
5578.512498027147,0.004833221435546875,59
5570.164782591541,0.00440216064453125,60
5570.449228614268,0.005054473876953125,61
5566.840568773674,0.004543304443359375,62
5568.380859375,0.004070281982421875,63
5572.490702927715,0.00466156005859375,64
5573.683070943813,0.004177093505859375,65
5564.470298690026,0.005542755126953125,66
5574.932163431187,0.0066070556640625,67
5565.42291568024,0.005474090576171875,68
5577.319577612058,0.006206512451171875,69
5567.277920809659,0.00537872314453125,70
5571.250039457071,0.003612518310546875,71
5558.599397293245,0.0020465850830078125,72
5551.815474076705,0.0021076202392578125,73
5552.032256155303,0.00203704833984375,74
5553.07175268308,0.0017986297607421875,75
5562.95520636048,0.0030384063720703125,76
5557.753664575442,0.003826141357421875,77
5546.811138731061,0.003509521484375,78
5560.005193536932,0.0032253265380859375,79
5563.402314157197,0.0027828216552734375,80
5551.100674715909,0.00287628173828125,81
5549.956957267992,0.0028514862060546875,82
5539.542909564394,0.003299713134765625,83
5544.481011284723,0.0028514862060546875,84
5537.439527107008,0.0034122467041015625,85
5541.961519491793,0.0027637481689453125,86
5541.128679371844,0.0028553009033203125,87
5548.602978022412,0.002498626708984375,88
5547.233714094065,0.0026760101318359375,89
5547.402753117109,0.0025501251220703125,90
5528.266867897727,0.002410888671875,91
5537.480685763889,0.0029544830322265625,92
5536.602800465594,0.0019168853759765625,93
5529.843602035985,0.00156402587890625,94
5525.325101601957,0.001560211181640625,95
5537.445662681503,0.0016717910766601562,96
5518.182247277462,0.0016231536865234375,97
5520.960261797664,0.0018291473388671875,98
5522.726054490215,0.002132415771484375,99

